Beta-Beta Bounds: Finite-Blocklength Analog of the Golden Formula

It is well known that the mutual information between two random variables can be expressed as the difference of two relative entropies that depend on an auxiliary distribution, a relation sometimes referred to as the golden formula. This paper is concerned with a finite-blocklength extension of this relation. This extension consists of two elements: 1) a finite-blocklength channel-coding converse bound by Polyanskiy and Verd\'{u} (2014), which involves the ratio of two Neyman-Pearson $\beta$ functions (beta-beta converse bound); and 2) a novel beta-beta channel-coding achievability bound, expressed again as the ratio of two Neyman-Pearson $\beta$ functions. To demonstrate the usefulness of this finite-blocklength extension of the golden formula, the beta-beta achievability and converse bounds are used to obtain a finite-blocklength extension of Verd\'{u}'s (2002) wideband-slope approximation. The proof parallels the derivation of the latter, with the beta-beta bounds used in place of the golden formula. The beta-beta (achievability) bound is also shown to be useful in cases where the capacity-achieving output distribution is not a product distribution due to, e.g., a cost constraint or structural constraints on the codebook, such as orthogonality or constant composition. As an example, the bound is used to characterize the channel dispersion of the additive exponential-noise channel and to obtain a finite-blocklength achievability bound (the tightest to date) for multiple-input multiple-output Rayleigh-fading channels with perfect channel state information at the receiver.

==> ach.dat <==
   2.0000000e+01   1.0321000e+00
   4.0000000e+01   1.7850000e+00
   8.0000000e+01   2.3161000e+00
   1.2000000e+02   2.5190000e+00
   1.6000000e+02   2.6544000e+00
   2.0000000e+02   2.7204000e+00
   2.4000000e+02   2.8077000e+00
   3.2000000e+02   2.8836000e+00
   4.0000000e+02   2.9451000e+00
   4.8000000e+02   2.9764000e+00
   5.6000000e+02   2.9869000e+00
   6.4000000e+02   3.0072000e+00
   8.0000000e+02   3.0398000e+00
   1.0000000e+03   3.0811000e+00
   1.2000000e+03   3.1060000e+00
   1.4000000e+03   3.1269000e+00
   1.6000000e+03   3.1397000e+00


==> ach_fad.dat <==
  -1.0688548e+00   0.0000000e+00
  -1.0139616e+00   1.0103833e-02
  -1.0024754e+00   1.2596432e-02
  -9.5476668e-01   2.4917626e-02
  -9.1536818e-01   3.7038899e-02
  -8.7626847e-01   4.8942578e-02
  -8.3902660e-01   6.0655846e-02
  -8.0230630e-01   7.2174184e-02
  -7.6871285e-01   8.3554400e-02
  -7.3406914e-01   9.4732042e-02
  -7.0059101e-01   1.0575517e-01
  -6.6680843e-01   1.1659525e-01
  -6.3575410e-01   1.2734095e-01
  -6.0224677e-01   1.3784973e-01
  -5.7260022e-01   1.4832125e-01
  -5.4066234e-01   1.5856023e-01
  -5.1040828e-01   1.6870661e-01
  -4.8114192e-01   1.7874511e-01
  -4.5176482e-01   1.8863636e-01
  -4.2423590e-01   1.9847056e-01
  -3.9600553e-01   2.0813933e-01
  -3.6691665e-01   2.1763145e-01
  -3.3970121e-01   2.2708551e-01
  -3.1489309e-01   2.3654403e-01
  -2.8784607e-01   2.4576070e-01
  -2.6094257e-01   2.5486224e-01
  -2.3370482e-01   2.6382169e-01
  -2.1013064e-01   2.7288924e-01
  -1.8524267e-01   2.8176564e-01
  -1.5821676e-01   2.9038870e-01
  -1.3497422e-01   2.9915442e-01
  -1.1023881e-01   3.0771250e-01
  -8.5209884e-02   3.1614235e-01
  -6.2920826e-02   3.2466993e-01
  -3.9618609e-02   3.3302421e-01
  -1.6308812e-02   3.4127918e-01
   6.7653174e-03   3.4945520e-01
   3.0417727e-02   3.5748739e-01
   5.2381498e-02   3.6556413e-01
   7.3752077e-02   3.7360131e-01
   9.5562109e-02   3.8151217e-01
   1.1655082e-01   3.8940804e-01


==> capa.dat <==
  -1.5895748e+00   1.4419742e-03
  -1.5874061e+00   2.8825085e-03
  -1.5852391e+00   4.3216060e-03
  -1.5830739e+00   5.7592693e-03
  -1.5809106e+00   7.1955014e-03
  -1.5787490e+00   8.6303051e-03
  -1.5765892e+00   1.0063683e-02
  -1.5744312e+00   1.1495639e-02
  -1.5722750e+00   1.2926174e-02
  -1.5701206e+00   1.4355293e-02
  -1.5679680e+00   1.5782997e-02
  -1.5658171e+00   1.7209290e-02
  -1.5636680e+00   1.8634174e-02
  -1.5615206e+00   2.0057652e-02
  -1.5593751e+00   2.1479727e-02
  -1.5572313e+00   2.2900402e-02
  -1.5550892e+00   2.4319679e-02
  -1.5529489e+00   2.5737561e-02
  -1.5508104e+00   2.7154052e-02
  -1.5486736e+00   2.8569152e-02
  -1.5465385e+00   2.9982866e-02
  -1.5444052e+00   3.1395196e-02
  -1.5422737e+00   3.2806145e-02
  -1.5401438e+00   3.4215715e-02
  -1.5380157e+00   3.5623910e-02
  -1.5358894e+00   3.7030731e-02
  -1.5337647e+00   3.8436182e-02
  -1.5316418e+00   3.9840265e-02
  -1.5295206e+00   4.1242982e-02
  -1.5274012e+00   4.2644337e-02
  -1.5252834e+00   4.4044333e-02
  -1.5231674e+00   4.5442971e-02
  -1.5210530e+00   4.6840254e-02
  -1.5189404e+00   4.8236186e-02
  -1.5168295e+00   4.9630768e-02
  -1.5147203e+00   5.1024003e-02
  -1.5126127e+00   5.2415894e-02
  -1.5105069e+00   5.3806444e-02
  -1.5084028e+00   5.5195654e-02
  -1.5063003e+00   5.6583528e-02
  -1.5041996e+00   5.7970069e-02
  -1.5021005e+00   5.9355278e-02
  -1.5000031e+00   6.0739158e-02
  -1.4979074e+00   6.2121712e-02
  -1.4958133e+00   6.3502942e-02
  -1.4937210e+00   6.4882852e-02
  -1.4916303e+00   6.6261442e-02
  -1.4895412e+00   6.7638717e-02
  -1.4874539e+00   6.9014678e-02
  -1.4853681e+00   7.0389328e-02
  -1.4832841e+00   7.1762669e-02
  -1.4812017e+00   7.3134705e-02
  -1.4791209e+00   7.4505436e-02
  -1.4770418e+00   7.5874867e-02
  -1.4749644e+00   7.7242999e-02
  -1.4728886e+00   7.8609835e-02
  -1.4708144e+00   7.9975377e-02
  -1.4687419e+00   8.1339627e-02
  -1.4666710e+00   8.2702589e-02
  -1.4646017e+00   8.4064265e-02
  -1.4625340e+00   8.5424656e-02
  -1.4604680e+00   8.6783766e-02
  -1.4584036e+00   8.8141597e-02
  -1.4563409e+00   8.9498151e-02
  -1.4542797e+00   9.0853430e-02
  -1.4522202e+00   9.2207438e-02
  -1.4501623e+00   9.3560176e-02
  -1.4481060e+00   9.4911647e-02
  -1.4460513e+00   9.6261853e-02
  -1.4439982e+00   9.7610797e-02
  -1.4419467e+00   9.8958480e-02
  -1.4398968e+00   1.0030491e-01
  -1.4378485e+00   1.0165008e-01
  -1.4358018e+00   1.0299399e-01
  -1.4337567e+00   1.0433666e-01
  -1.4317131e+00   1.0567808e-01
  -1.4296712e+00   1.0701825e-01
  -1.4276308e+00   1.0835718e-01
  -1.4255921e+00   1.0969486e-01
  -1.4235549e+00   1.1103131e-01
  -1.4215192e+00   1.1236652e-01
  -1.4194852e+00   1.1370050e-01
  -1.4174527e+00   1.1503324e-01
  -1.4154218e+00   1.1636476e-01
  -1.4133924e+00   1.1769504e-01
  -1.4113647e+00   1.1902410e-01
  -1.4093384e+00   1.2035194e-01
  -1.4073138e+00   1.2167856e-01
  -1.4052907e+00   1.2300395e-01
  -1.4032691e+00   1.2432814e-01
  -1.4012491e+00   1.2565110e-01
  -1.3992306e+00   1.2697286e-01
  -1.3972137e+00   1.2829340e-01
  -1.3951983e+00   1.2961274e-01
  -1.3931845e+00   1.3093087e-01
  -1.3911722e+00   1.3224780e-01
  -1.3891614e+00   1.3356353e-01
  -1.3871522e+00   1.3487805e-01
  -1.3851445e+00   1.3619139e-01
  -1.3831383e+00   1.3750352e-01
  -1.3811336e+00   1.3881447e-01
  -1.3791305e+00   1.4012422e-01
  -1.3771289e+00   1.4143279e-01
  -1.3751288e+00   1.4274017e-01
  -1.3731302e+00   1.4404637e-01
  -1.3711331e+00   1.4535139e-01
  -1.3691375e+00   1.4665522e-01
  -1.3671435e+00   1.4795788e-01
  -1.3651509e+00   1.4925937e-01
  -1.3631599e+00   1.5055968e-01
  -1.3611703e+00   1.5185882e-01
  -1.3591823e+00   1.5315679e-01
  -1.3571957e+00   1.5445359e-01
  -1.3552106e+00   1.5574923e-01
  -1.3532271e+00   1.5704371e-01
  -1.3512450e+00   1.5833703e-01
  -1.3492644e+00   1.5962919e-01
  -1.3472852e+00   1.6092019e-01
  -1.3453076e+00   1.6221004e-01
  -1.3433314e+00   1.6349873e-01
  -1.3413567e+00   1.6478628e-01
  -1.3393835e+00   1.6607268e-01
  -1.3374118e+00   1.6735793e-01
  -1.3354415e+00   1.6864204e-01
  -1.3334727e+00   1.6992500e-01
  -1.3315053e+00   1.7120683e-01
  -1.3295395e+00   1.7248752e-01
  -1.3275750e+00   1.7376707e-01
  -1.3256121e+00   1.7504549e-01
  -1.3236505e+00   1.7632277e-01
  -1.3216905e+00   1.7759893e-01
  -1.3197319e+00   1.7887396e-01
  -1.3177747e+00   1.8014786e-01
  -1.3158190e+00   1.8142064e-01
  -1.3138647e+00   1.8269230e-01
  -1.3119119e+00   1.8396283e-01
  -1.3099604e+00   1.8523225e-01
  -1.3080105e+00   1.8650056e-01
  -1.3060620e+00   1.8776775e-01
  -1.3041149e+00   1.8903382e-01
  -1.3021692e+00   1.9029879e-01
  -1.3002249e+00   1.9156265e-01
  -1.2982821e+00   1.9282540e-01
  -1.2963407e+00   1.9408705e-01
  -1.2944007e+00   1.9534760e-01
  -1.2924622e+00   1.9660704e-01
  -1.2905250e+00   1.9786539e-01
  -1.2885893e+00   1.9912264e-01
  -1.2866550e+00   2.0037880e-01
  -1.2847221e+00   2.0163386e-01
  -1.2827906e+00   2.0288783e-01
  -1.2808605e+00   2.0414072e-01
  -1.2789318e+00   2.0539251e-01
  -1.2770045e+00   2.0664322e-01
  -1.2750786e+00   2.0789285e-01
  -1.2731541e+00   2.0914140e-01
  -1.2712310e+00   2.1038886e-01
  -1.2693093e+00   2.1163525e-01
  -1.2673889e+00   2.1288057e-01
  -1.2654700e+00   2.1412481e-01
  -1.2635524e+00   2.1536797e-01
  -1.2616363e+00   2.1661007e-01
  -1.2597215e+00   2.1785110e-01
  -1.2578081e+00   2.1909106e-01
  -1.2558960e+00   2.2032995e-01
  -1.2539853e+00   2.2156779e-01
  -1.2520761e+00   2.2280456e-01
  -1.2501681e+00   2.2404027e-01
  -1.2482616e+00   2.2527493e-01
  -1.2463564e+00   2.2650853e-01
  -1.2444526e+00   2.2774108e-01
  -1.2425501e+00   2.2897257e-01
  -1.2406490e+00   2.3020301e-01
  -1.2387493e+00   2.3143241e-01
  -1.2368509e+00   2.3266076e-01
  -1.2349538e+00   2.3388806e-01
  -1.2330582e+00   2.3511432e-01
  -1.2311638e+00   2.3633954e-01
  -1.2292708e+00   2.3756372e-01
  -1.2273792e+00   2.3878686e-01
  -1.2254889e+00   2.4000896e-01
  -1.2235999e+00   2.4123004e-01
  -1.2217123e+00   2.4245007e-01
  -1.2198260e+00   2.4366908e-01
  -1.2179411e+00   2.4488706e-01
  -1.2160575e+00   2.4610401e-01
  -1.2141752e+00   2.4731993e-01
  -1.2122942e+00   2.4853484e-01
  -1.2104146e+00   2.4974872e-01
  -1.2085363e+00   2.5096157e-01
  -1.2066593e+00   2.5217341e-01
  -1.2047836e+00   2.5338424e-01
  -1.2029093e+00   2.5459404e-01
  -1.2010363e+00   2.5580284e-01
  -1.1991645e+00   2.5701062e-01
  -1.1972941e+00   2.5821739e-01
  -1.1954251e+00   2.5942315e-01
  -1.1935573e+00   2.6062791e-01
  -1.1916908e+00   2.6183166e-01
  -1.1898256e+00   2.6303441e-01
  -1.1879618e+00   2.6423615e-01
  -1.1860992e+00   2.6543690e-01
  -1.1842379e+00   2.6663664e-01
  -1.1823780e+00   2.6783539e-01
  -1.1805193e+00   2.6903315e-01
  -1.1786619e+00   2.7022991e-01
  -1.1768058e+00   2.7142568e-01
  -1.1749510e+00   2.7262045e-01
  -1.1730975e+00   2.7381424e-01
  -1.1712453e+00   2.7500705e-01
  -1.1693943e+00   2.7619887e-01
  -1.1675447e+00   2.7738970e-01
  -1.1656963e+00   2.7857955e-01
  -1.1638492e+00   2.7976842e-01
  -1.1620034e+00   2.8095631e-01
  -1.1601588e+00   2.8214323e-01
  -1.1583155e+00   2.8332917e-01
  -1.1564735e+00   2.8451413e-01
  -1.1546328e+00   2.8569813e-01
  -1.1527933e+00   2.8688115e-01
  -1.1509551e+00   2.8806320e-01
  -1.1491181e+00   2.8924429e-01
  -1.1472824e+00   2.9042440e-01
  -1.1454480e+00   2.9160356e-01
  -1.1436148e+00   2.9278175e-01
  -1.1417829e+00   2.9395898e-01
  -1.1399522e+00   2.9513525e-01
  -1.1381228e+00   2.9631056e-01
  -1.1362947e+00   2.9748492e-01
  -1.1344678e+00   2.9865832e-01
  -1.1326421e+00   2.9983076e-01
  -1.1308177e+00   3.0100226e-01
  -1.1289945e+00   3.0217280e-01
  -1.1271725e+00   3.0334239e-01
  -1.1253518e+00   3.0451104e-01
  -1.1235324e+00   3.0567874e-01
  -1.1217141e+00   3.0684550e-01
  -1.1198971e+00   3.0801131e-01
  -1.1180814e+00   3.0917619e-01
  -1.1162668e+00   3.1034012e-01
  -1.1144535e+00   3.1150312e-01
  -1.1126414e+00   3.1266517e-01
  -1.1108306e+00   3.1382630e-01
  -1.1090209e+00   3.1498649e-01
  -1.1072125e+00   3.1614574e-01
  -1.1054053e+00   3.1730407e-01
  -1.1035994e+00   3.1846147e-01
  -1.1017946e+00   3.1961793e-01
  -1.0999910e+00   3.2077348e-01
  -1.0981887e+00   3.2192809e-01
  -1.0963876e+00   3.2308179e-01
  -1.0945877e+00   3.2423456e-01
  -1.0927890e+00   3.2538641e-01
  -1.0909914e+00   3.2653735e-01
  -1.0891951e+00   3.2768736e-01
  -1.0874000e+00   3.2883646e-01
  -1.0856061e+00   3.2998465e-01
  -1.0838134e+00   3.3113192e-01
  -1.0820219e+00   3.3227828e-01
  -1.0802316e+00   3.3342373e-01
  -1.0784425e+00   3.3456828e-01
  -1.0766546e+00   3.3571191e-01
  -1.0748678e+00   3.3685464e-01
  -1.0730823e+00   3.3799646e-01
  -1.0712979e+00   3.3913738e-01
  -1.0695148e+00   3.4027740e-01
  -1.0677328e+00   3.4141652e-01
  -1.0659519e+00   3.4255475e-01
  -1.0641723e+00   3.4369207e-01
  -1.0623939e+00   3.4482850e-01
  -1.0606166e+00   3.4596403e-01
  -1.0588405e+00   3.4709867e-01
  -1.0570655e+00   3.4823242e-01
  -1.0552918e+00   3.4936528e-01
  -1.0535192e+00   3.5049725e-01
  -1.0517477e+00   3.5162833e-01
  -1.0499775e+00   3.5275853e-01
  -1.0482084e+00   3.5388784e-01
  -1.0464405e+00   3.5501626e-01
  -1.0446737e+00   3.5614381e-01
  -1.0429081e+00   3.5727048e-01
  -1.0411436e+00   3.5839626e-01
  -1.0393803e+00   3.5952117e-01
  -1.0376182e+00   3.6064520e-01
  -1.0358572e+00   3.6176836e-01
  -1.0340974e+00   3.6289064e-01
  -1.0323387e+00   3.6401205e-01
  -1.0305811e+00   3.6513259e-01
  -1.0288247e+00   3.6625226e-01
  -1.0270695e+00   3.6737107e-01
  -1.0253154e+00   3.6848900e-01
  -1.0235624e+00   3.6960607e-01
  -1.0218106e+00   3.7072228e-01
  -1.0200599e+00   3.7183762e-01
  -1.0183104e+00   3.7295210e-01
  -1.0165620e+00   3.7406572e-01
  -1.0148147e+00   3.7517848e-01
  -1.0130686e+00   3.7629038e-01
  -1.0113235e+00   3.7740143e-01
  -1.0095797e+00   3.7851162e-01
  -1.0078369e+00   3.7962096e-01
  -1.0060953e+00   3.8072945e-01
  -1.0043548e+00   3.8183708e-01
  -1.0026154e+00   3.8294387e-01
  -1.0008771e+00   3.8404981e-01
  -9.9913997e-01   3.8515490e-01
  -9.9740395e-01   3.8625914e-01
  -9.9566904e-01   3.8736254e-01
  -9.9393525e-01   3.8846510e-01
  -9.9220257e-01   3.8956681e-01
  -9.9047101e-01   3.9066769e-01
  -9.8874055e-01   3.9176772e-01
  -9.8701120e-01   3.9286692e-01
  -9.8528296e-01   3.9396528e-01
  -9.8355583e-01   3.9506280e-01
  -9.8182980e-01   3.9615949e-01
  -9.8010488e-01   3.9725535e-01
  -9.7838105e-01   3.9835037e-01
  -9.7665833e-01   3.9944456e-01
  -9.7493670e-01   4.0053793e-01
  -9.7321617e-01   4.0163047e-01
  -9.7149674e-01   4.0272218e-01
  -9.6977840e-01   4.0381306e-01
  -9.6806115e-01   4.0490312e-01
  -9.6634500e-01   4.0599236e-01
  -9.6462993e-01   4.0708078e-01
  -9.6291595e-01   4.0816837e-01
  -9.6120306e-01   4.0925515e-01
  -9.5949125e-01   4.1034110e-01
  -9.5778053e-01   4.1142625e-01
  -9.5607089e-01   4.1251057e-01
  -9.5436233e-01   4.1359408e-01
  -9.5265484e-01   4.1467678e-01
  -9.5094844e-01   4.1575867e-01
  -9.4924311e-01   4.1683974e-01
  -9.4753886e-01   4.1792001e-01
  -9.4583568e-01   4.1899947e-01
  -9.4413357e-01   4.2007812e-01
  -9.4243253e-01   4.2115596e-01
  -9.4073257e-01   4.2223300e-01
  -9.3903367e-01   4.2330924e-01
  -9.3733583e-01   4.2438467e-01
  -9.3563906e-01   4.2545930e-01
  -9.3394335e-01   4.2653314e-01
  -9.3224871e-01   4.2760617e-01
  -9.3055512e-01   4.2867841e-01
  -9.2886260e-01   4.2974985e-01
  -9.2717113e-01   4.3082050e-01
  -9.2548072e-01   4.3189035e-01
  -9.2379136e-01   4.3295941e-01
  -9.2210306e-01   4.3402767e-01
  -9.2041580e-01   4.3509515e-01
  -9.1872960e-01   4.3616184e-01
  -9.1704445e-01   4.3722774e-01
  -9.1536034e-01   4.3829285e-01
  -9.1367729e-01   4.3935718e-01
  -9.1199527e-01   4.4042072e-01
  -9.1031430e-01   4.4148348e-01
  -9.0863437e-01   4.4254546e-01
  -9.0695549e-01   4.4360665e-01
  -9.0527764e-01   4.4466707e-01
  -9.0360083e-01   4.4572670e-01
  -9.0192505e-01   4.4678556e-01
  -9.0025032e-01   4.4784364e-01
  -8.9857661e-01   4.4890095e-01
  -8.9690394e-01   4.4995748e-01
  -8.9523230e-01   4.5101324e-01
  -8.9356169e-01   4.5206823e-01
  -8.9189210e-01   4.5312245e-01
  -8.9022355e-01   4.5417589e-01
  -8.8855602e-01   4.5522857e-01
  -8.8688951e-01   4.5628048e-01
  -8.8522403e-01   4.5733163e-01
  -8.8355957e-01   4.5838200e-01
  -8.8189613e-01   4.5943162e-01
  -8.8023371e-01   4.6048047e-01
  -8.7857230e-01   4.6152856e-01
  -8.7691191e-01   4.6257589e-01
  -8.7525254e-01   4.6362246e-01
  -8.7359418e-01   4.6466827e-01
  -8.7193683e-01   4.6571332e-01
  -8.7028050e-01   4.6675762e-01
  -8.6862517e-01   4.6780116e-01
  -8.6697085e-01   4.6884394e-01
  -8.6531754e-01   4.6988598e-01
  -8.6366524e-01   4.7092726e-01
  -8.6201394e-01   4.7196779e-01
  -8.6036364e-01   4.7300757e-01
  -8.5871434e-01   4.7404660e-01
  -8.5706604e-01   4.7508488e-01
  -8.5541875e-01   4.7612242e-01
  -8.5377245e-01   4.7715921e-01
  -8.5212715e-01   4.7819526e-01
  -8.5048284e-01   4.7923056e-01
  -8.4883953e-01   4.8026512e-01
  -8.4719721e-01   4.8129894e-01
  -8.4555588e-01   4.8233202e-01
  -8.4391554e-01   4.8336436e-01
  -8.4227619e-01   4.8439596e-01
  -8.4063783e-01   4.8542683e-01
  -8.3900045e-01   4.8645696e-01
  -8.3736406e-01   4.8748635e-01
  -8.3572865e-01   4.8851501e-01
  -8.3409423e-01   4.8954294e-01
  -8.3246078e-01   4.9057013e-01
  -8.3082832e-01   4.9159659e-01
  -8.2919684e-01   4.9262233e-01
  -8.2756633e-01   4.9364733e-01
  -8.2593680e-01   4.9467161e-01
  -8.2430824e-01   4.9569516e-01
  -8.2268066e-01   4.9671799e-01
  -8.2105405e-01   4.9774009e-01
  -8.1942841e-01   4.9876147e-01
  -8.1780374e-01   4.9978212e-01
  -8.1618004e-01   5.0080205e-01
  -8.1455731e-01   5.0182127e-01
  -8.1293554e-01   5.0283976e-01
  -8.1131474e-01   5.0385753e-01
  -8.0969490e-01   5.0487459e-01
  -8.0807602e-01   5.0589093e-01
  -8.0645811e-01   5.0690655e-01
  -8.0484116e-01   5.0792146e-01
  -8.0322516e-01   5.0893566e-01
  -8.0161012e-01   5.0994915e-01
  -7.9999604e-01   5.1096192e-01
  -7.9838292e-01   5.1197398e-01
  -7.9677075e-01   5.1298533e-01
  -7.9515953e-01   5.1399598e-01
  -7.9354926e-01   5.1500592e-01
  -7.9193994e-01   5.1601515e-01
  -7.9033158e-01   5.1702367e-01
  -7.8872416e-01   5.1803149e-01
  -7.8711768e-01   5.1903861e-01
  -7.8551216e-01   5.2004502e-01
  -7.8390757e-01   5.2105074e-01
  -7.8230394e-01   5.2205575e-01
  -7.8070124e-01   5.2306006e-01
  -7.7909948e-01   5.2406368e-01
  -7.7749866e-01   5.2506659e-01
  -7.7589879e-01   5.2606881e-01
  -7.7429985e-01   5.2707034e-01
  -7.7270184e-01   5.2807116e-01
  -7.7110477e-01   5.2907130e-01
  -7.6950863e-01   5.3007074e-01
  -7.6791343e-01   5.3106949e-01
  -7.6631916e-01   5.3206755e-01
  -7.6472582e-01   5.3306492e-01
  -7.6313340e-01   5.3406160e-01
  -7.6154192e-01   5.3505759e-01
  -7.5995136e-01   5.3605290e-01
  -7.5836173e-01   5.3704752e-01
  -7.5677302e-01   5.3804145e-01
  -7.5518524e-01   5.3903470e-01
  -7.5359838e-01   5.4002727e-01
  -7.5201244e-01   5.4101915e-01
  -7.5042741e-01   5.4201036e-01
  -7.4884331e-01   5.4300088e-01
  -7.4726013e-01   5.4399072e-01
  -7.4567786e-01   5.4497988e-01
  -7.4409651e-01   5.4596837e-01
  -7.4251607e-01   5.4695618e-01
  -7.4093654e-01   5.4794331e-01
  -7.3935793e-01   5.4892977e-01
  -7.3778023e-01   5.4991555e-01
  -7.3620343e-01   5.5090066e-01
  -7.3462755e-01   5.5188510e-01
  -7.3305257e-01   5.5286887e-01
  -7.3147850e-01   5.5385197e-01
  -7.2990534e-01   5.5483440e-01
  -7.2833308e-01   5.5581616e-01
  -7.2676172e-01   5.5679725e-01
  -7.2519126e-01   5.5777767e-01
  -7.2362171e-01   5.5875743e-01
  -7.2205305e-01   5.5973652e-01
  -7.2048529e-01   5.6071495e-01
  -7.1891843e-01   5.6169272e-01
  -7.1735247e-01   5.6266983e-01
  -7.1578740e-01   5.6364627e-01
  -7.1422323e-01   5.6462205e-01
  -7.1265995e-01   5.6559718e-01
  -7.1109756e-01   5.6657164e-01
  -7.0953606e-01   5.6754545e-01
  -7.0797545e-01   5.6851860e-01
  -7.0641574e-01   5.6949109e-01
  -7.0485690e-01   5.7046293e-01
  -7.0329896e-01   5.7143412e-01
  -7.0174190e-01   5.7240465e-01
  -7.0018572e-01   5.7337453e-01
  -6.9863043e-01   5.7434375e-01
  -6.9707602e-01   5.7531233e-01
  -6.9552250e-01   5.7628026e-01
  -6.9396985e-01   5.7724754e-01
  -6.9241808e-01   5.7821417e-01
  -6.9086719e-01   5.7918015e-01
  -6.8931717e-01   5.8014548e-01
  -6.8776804e-01   5.8111018e-01
  -6.8621977e-01   5.8207422e-01
  -6.8467238e-01   5.8303762e-01
  -6.8312587e-01   5.8400038e-01
  -6.8158022e-01   5.8496250e-01
  -6.8003545e-01   5.8592398e-01
  -6.7849154e-01   5.8688481e-01
  -6.7694850e-01   5.8784501e-01
  -6.7540633e-01   5.8880457e-01
  -6.7386503e-01   5.8976349e-01
  -6.7232459e-01   5.9072177e-01
  -6.7078502e-01   5.9167942e-01
  -6.6924631e-01   5.9263643e-01
  -6.6770846e-01   5.9359281e-01
  -6.6617148e-01   5.9454855e-01
  -6.6463535e-01   5.9550366e-01
  -6.6310009e-01   5.9645814e-01
  -6.6156568e-01   5.9741199e-01
  -6.6003213e-01   5.9836521e-01
  -6.5849943e-01   5.9931779e-01
  -6.5696759e-01   6.0026975e-01
  -6.5543660e-01   6.0122109e-01
  -6.5390647e-01   6.0217179e-01
  -6.5237719e-01   6.0312187e-01
  -6.5084876e-01   6.0407132e-01
  -6.4932118e-01   6.0502015e-01
  -6.4779445e-01   6.0596836e-01
  -6.4626856e-01   6.0691594e-01
  -6.4474353e-01   6.0786290e-01
  -6.4321934e-01   6.0880924e-01
  -6.4169599e-01   6.0975496e-01
  -6.4017349e-01   6.1070006e-01
  -6.3865183e-01   6.1164454e-01
  -6.3713101e-01   6.1258841e-01
  -6.3561104e-01   6.1353165e-01
  -6.3409190e-01   6.1447428e-01
  -6.3257361e-01   6.1541630e-01
  -6.3105615e-01   6.1635770e-01
  -6.2953953e-01   6.1729848e-01
  -6.2802374e-01   6.1823866e-01
  -6.2650879e-01   6.1917822e-01
  -6.2499467e-01   6.2011717e-01
  -6.2348139e-01   6.2105550e-01
  -6.2196894e-01   6.2199323e-01
  -6.2045732e-01   6.2293035e-01
  -6.1894653e-01   6.2386686e-01
  -6.1743656e-01   6.2480277e-01
  -6.1592743e-01   6.2573806e-01
  -6.1441913e-01   6.2667275e-01
  -6.1291165e-01   6.2760684e-01
  -6.1140499e-01   6.2854032e-01
  -6.0989916e-01   6.2947320e-01
  -6.0839415e-01   6.3040547e-01
  -6.0688997e-01   6.3133714e-01
  -6.0538661e-01   6.3226822e-01
  -6.0388406e-01   6.3319869e-01
  -6.0238234e-01   6.3412856e-01
  -6.0088144e-01   6.3505783e-01
  -5.9938135e-01   6.3598650e-01
  -5.9788208e-01   6.3691458e-01
  -5.9638362e-01   6.3784206e-01
  -5.9488598e-01   6.3876894e-01
  -5.9338916e-01   6.3969523e-01
  -5.9189314e-01   6.4062093e-01
  -5.9039794e-01   6.4154603e-01
  -5.8890355e-01   6.4247054e-01
  -5.8740997e-01   6.4339445e-01
  -5.8591720e-01   6.4431778e-01
  -5.8442524e-01   6.4524051e-01
  -5.8293408e-01   6.4616266e-01
  -5.8144373e-01   6.4708421e-01
  -5.7995419e-01   6.4800518e-01
  -5.7846544e-01   6.4892556e-01
  -5.7697751e-01   6.4984535e-01
  -5.7549037e-01   6.5076456e-01
  -5.7400404e-01   6.5168318e-01
  -5.7251851e-01   6.5260122e-01
  -5.7103378e-01   6.5351867e-01
  -5.6954984e-01   6.5443554e-01
  -5.6806671e-01   6.5535183e-01
  -5.6658437e-01   6.5626753e-01
  -5.6510283e-01   6.5718266e-01
  -5.6362208e-01   6.5809721e-01
  -5.6214213e-01   6.5901117e-01
  -5.6066297e-01   6.5992456e-01
  -5.5918460e-01   6.6083737e-01
  -5.5770703e-01   6.6174960e-01
  -5.5623024e-01   6.6266126e-01
  -5.5475425e-01   6.6357234e-01
  -5.5327904e-01   6.6448284e-01
  -5.5180462e-01   6.6539277e-01
  -5.5033099e-01   6.6630213e-01
  -5.4885815e-01   6.6721091e-01
  -5.4738609e-01   6.6811912e-01
  -5.4591481e-01   6.6902677e-01
  -5.4444432e-01   6.6993384e-01
  -5.4297461e-01   6.7084034e-01
  -5.4150568e-01   6.7174627e-01
  -5.4003754e-01   6.7265163e-01
  -5.3857017e-01   6.7355642e-01
  -5.3710358e-01   6.7446065e-01
  -5.3563777e-01   6.7536431e-01
  -5.3417274e-01   6.7626741e-01
  -5.3270848e-01   6.7716994e-01
  -5.3124500e-01   6.7807191e-01
  -5.2978229e-01   6.7897331e-01
  -5.2832036e-01   6.7987415e-01
  -5.2685920e-01   6.8077443e-01
  -5.2539881e-01   6.8167414e-01
  -5.2393920e-01   6.8257330e-01
  -5.2248035e-01   6.8347189e-01
  -5.2102227e-01   6.8436993e-01
  -5.1956497e-01   6.8526741e-01
  -5.1810843e-01   6.8616433e-01
  -5.1665265e-01   6.8706069e-01
  -5.1519764e-01   6.8795649e-01
  -5.1374340e-01   6.8885174e-01
  -5.1228992e-01   6.8974644e-01
  -5.1083721e-01   6.9064058e-01
  -5.0938525e-01   6.9153416e-01
  -5.0793406e-01   6.9242720e-01
  -5.0648363e-01   6.9331968e-01
  -5.0503396e-01   6.9421161e-01
  -5.0358505e-01   6.9510299e-01
  -5.0213690e-01   6.9599381e-01
  -5.0068950e-01   6.9688409e-01
  -4.9924286e-01   6.9777382e-01
  -4.9779698e-01   6.9866300e-01
  -4.9635185e-01   6.9955163e-01
  -4.9490747e-01   7.0043972e-01
  -4.9346385e-01   7.0132726e-01
  -4.9202098e-01   7.0221425e-01
  -4.9057886e-01   7.0310070e-01
  -4.8913750e-01   7.0398660e-01
  -4.8769688e-01   7.0487196e-01
  -4.8625701e-01   7.0575678e-01
  -4.8481789e-01   7.0664106e-01
  -4.8337952e-01   7.0752479e-01
  -4.8194189e-01   7.0840798e-01
  -4.8050501e-01   7.0929064e-01
  -4.7906887e-01   7.1017275e-01
  -4.7763348e-01   7.1105432e-01
  -4.7619883e-01   7.1193536e-01
  -4.7476493e-01   7.1281585e-01
  -4.7333176e-01   7.1369581e-01
  -4.7189934e-01   7.1457524e-01
  -4.7046765e-01   7.1545413e-01
  -4.6903671e-01   7.1633248e-01
  -4.6760650e-01   7.1721030e-01
  -4.6617703e-01   7.1808758e-01
  -4.6474830e-01   7.1896434e-01
  -4.6332030e-01   7.1984056e-01
  -4.6189304e-01   7.2071624e-01
  -4.6046651e-01   7.2159140e-01
  -4.5904072e-01   7.2246602e-01
  -4.5761565e-01   7.2334012e-01
  -4.5619132e-01   7.2421369e-01
  -4.5476773e-01   7.2508672e-01
  -4.5334486e-01   7.2595923e-01
  -4.5192272e-01   7.2683122e-01
  -4.5050131e-01   7.2770267e-01
  -4.4908062e-01   7.2857360e-01
  -4.4766067e-01   7.2944401e-01
  -4.4624144e-01   7.3031389e-01
  -4.4482293e-01   7.3118324e-01
  -4.4340515e-01   7.3205207e-01
  -4.4198810e-01   7.3292038e-01
  -4.4057177e-01   7.3378817e-01
  -4.3915616e-01   7.3465543e-01
  -4.3774127e-01   7.3552218e-01
  -4.3632710e-01   7.3638840e-01
  -4.3491365e-01   7.3725410e-01
  -4.3350092e-01   7.3811929e-01
  -4.3208891e-01   7.3898395e-01
  -4.3067762e-01   7.3984810e-01
  -4.2926704e-01   7.4071173e-01
  -4.2785718e-01   7.4157485e-01
  -4.2644803e-01   7.4243745e-01
  -4.2503960e-01   7.4329953e-01
  -4.2363189e-01   7.4416110e-01
  -4.2222488e-01   7.4502215e-01
  -4.2081859e-01   7.4588269e-01
  -4.1941301e-01   7.4674272e-01
  -4.1800814e-01   7.4760223e-01
  -4.1660398e-01   7.4846123e-01
  -4.1520053e-01   7.4931972e-01
  -4.1379779e-01   7.5017771e-01
  -4.1239575e-01   7.5103518e-01
  -4.1099442e-01   7.5189214e-01
  -4.0959380e-01   7.5274859e-01
  -4.0819388e-01   7.5360454e-01
  -4.0679467e-01   7.5445997e-01
  -4.0539616e-01   7.5531490e-01
  -4.0399836e-01   7.5616933e-01
  -4.0260125e-01   7.5702325e-01
  -4.0120485e-01   7.5787666e-01
  -3.9980915e-01   7.5872957e-01
  -3.9841415e-01   7.5958197e-01
  -3.9701984e-01   7.6043387e-01
  -3.9562624e-01   7.6128527e-01
  -3.9423334e-01   7.6213617e-01
  -3.9284113e-01   7.6298656e-01
  -3.9144961e-01   7.6383646e-01
  -3.9005880e-01   7.6468585e-01
  -3.8866867e-01   7.6553475e-01
  -3.8727925e-01   7.6638314e-01
  -3.8589051e-01   7.6723104e-01
  -3.8450247e-01   7.6807844e-01
  -3.8311512e-01   7.6892534e-01
  -3.8172846e-01   7.6977174e-01
  -3.8034249e-01   7.7061765e-01
  -3.7895721e-01   7.7146306e-01
  -3.7757262e-01   7.7230797e-01
  -3.7618871e-01   7.7315240e-01
  -3.7480550e-01   7.7399633e-01
  -3.7342297e-01   7.7483976e-01
  -3.7204113e-01   7.7568270e-01
  -3.7065997e-01   7.7652515e-01
  -3.6927950e-01   7.7736711e-01
  -3.6789971e-01   7.7820858e-01
  -3.6652060e-01   7.7904955e-01
  -3.6514218e-01   7.7989004e-01
  -3.6376444e-01   7.8073004e-01
  -3.6238738e-01   7.8156954e-01
  -3.6101100e-01   7.8240856e-01
  -3.5963529e-01   7.8324710e-01
  -3.5826027e-01   7.8408514e-01
  -3.5688593e-01   7.8492270e-01
  -3.5551226e-01   7.8575977e-01
  -3.5413927e-01   7.8659636e-01
  -3.5276695e-01   7.8743246e-01
  -3.5139531e-01   7.8826808e-01
  -3.5002435e-01   7.8910322e-01
  -3.4865406e-01   7.8993787e-01
  -3.4728444e-01   7.9077204e-01
  -3.4591549e-01   7.9160572e-01
  -3.4454722e-01   7.9243893e-01
  -3.4317962e-01   7.9327165e-01
  -3.4181268e-01   7.9410390e-01
  -3.4044642e-01   7.9493566e-01
  -3.3908082e-01   7.9576695e-01
  -3.3771590e-01   7.9659775e-01
  -3.3635164e-01   7.9742808e-01
  -3.3498805e-01   7.9825793e-01
  -3.3362512e-01   7.9908731e-01
  -3.3226286e-01   7.9991620e-01
  -3.3090126e-01   8.0074462e-01
  -3.2954033e-01   8.0157257e-01
  -3.2818006e-01   8.0240004e-01
  -3.2682046e-01   8.0322704e-01
  -3.2546151e-01   8.0405356e-01
  -3.2410323e-01   8.0487961e-01
  -3.2274561e-01   8.0570518e-01
  -3.2138864e-01   8.0653029e-01
  -3.2003234e-01   8.0735492e-01
  -3.1867669e-01   8.0817908e-01
  -3.1732171e-01   8.0900277e-01
  -3.1596738e-01   8.0982600e-01
  -3.1461370e-01   8.1064875e-01
  -3.1326069e-01   8.1147103e-01
  -3.1190832e-01   8.1229284e-01
  -3.1055661e-01   8.1311419e-01
  -3.0920556e-01   8.1393507e-01
  -3.0785516e-01   8.1475548e-01
  -3.0650541e-01   8.1557543e-01
  -3.0515631e-01   8.1639491e-01
  -3.0380786e-01   8.1721392e-01
  -3.0246007e-01   8.1803247e-01
  -3.0111292e-01   8.1885056e-01
  -2.9976643e-01   8.1966818e-01
  -2.9842058e-01   8.2048534e-01
  -2.9707538e-01   8.2130204e-01
  -2.9573082e-01   8.2211827e-01
  -2.9438691e-01   8.2293405e-01
  -2.9304365e-01   8.2374936e-01
  -2.9170103e-01   8.2456421e-01
  -2.9035906e-01   8.2537860e-01
  -2.8901773e-01   8.2619254e-01
  -2.8767705e-01   8.2700601e-01
  -2.8633700e-01   8.2781902e-01
  -2.8499760e-01   8.2863158e-01
  -2.8365884e-01   8.2944368e-01
  -2.8232072e-01   8.3025532e-01
  -2.8098324e-01   8.3106651e-01
  -2.7964640e-01   8.3187724e-01
  -2.7831020e-01   8.3268752e-01
  -2.7697463e-01   8.3349734e-01
  -2.7563971e-01   8.3430670e-01
  -2.7430542e-01   8.3511562e-01
  -2.7297176e-01   8.3592407e-01
  -2.7163874e-01   8.3673208e-01
  -2.7030636e-01   8.3753963e-01
  -2.6897461e-01   8.3834674e-01
  -2.6764349e-01   8.3915339e-01
  -2.6631300e-01   8.3995959e-01
  -2.6498315e-01   8.4076534e-01
  -2.6365393e-01   8.4157064e-01
  -2.6232534e-01   8.4237549e-01
  -2.6099738e-01   8.4317989e-01
  -2.5967005e-01   8.4398384e-01
  -2.5834334e-01   8.4478735e-01
  -2.5701727e-01   8.4559041e-01
  -2.5569182e-01   8.4639302e-01
  -2.5436700e-01   8.4719519e-01
  -2.5304281e-01   8.4799691e-01
  -2.5171924e-01   8.4879818e-01
  -2.5039630e-01   8.4959901e-01
  -2.4907398e-01   8.5039940e-01
  -2.4775229e-01   8.5119934e-01
  -2.4643122e-01   8.5199884e-01
  -2.4511077e-01   8.5279789e-01
  -2.4379094e-01   8.5359651e-01
  -2.4247174e-01   8.5439468e-01
  -2.4115315e-01   8.5519241e-01
  -2.3983519e-01   8.5598970e-01
  -2.3851784e-01   8.5678655e-01
  -2.3720112e-01   8.5758296e-01
  -2.3588501e-01   8.5837893e-01
  -2.3456952e-01   8.5917446e-01
  -2.3325464e-01   8.5996955e-01
  -2.3194039e-01   8.6076420e-01
  -2.3062674e-01   8.6155842e-01
  -2.2931372e-01   8.6235220e-01
  -2.2800131e-01   8.6314554e-01
  -2.2668951e-01   8.6393845e-01
  -2.2537832e-01   8.6473092e-01
  -2.2406775e-01   8.6552296e-01
  -2.2275779e-01   8.6631456e-01
  -2.2144844e-01   8.6710573e-01
  -2.2013970e-01   8.6789646e-01
  -2.1883158e-01   8.6868677e-01
  -2.1752406e-01   8.6947663e-01
  -2.1621715e-01   8.7026607e-01
  -2.1491085e-01   8.7105508e-01
  -2.1360516e-01   8.7184365e-01
  -2.1230007e-01   8.7263179e-01
  -2.1099559e-01   8.7341950e-01
  -2.0969172e-01   8.7420679e-01
  -2.0838845e-01   8.7499364e-01
  -2.0708579e-01   8.7578006e-01
  -2.0578373e-01   8.7656606e-01
  -2.0448228e-01   8.7735163e-01
  -2.0318142e-01   8.7813677e-01
  -2.0188117e-01   8.7892148e-01
  -2.0058153e-01   8.7970577e-01
  -1.9928248e-01   8.8048963e-01
  -1.9798403e-01   8.8127306e-01
  -1.9668619e-01   8.8205607e-01
  -1.9538894e-01   8.8283866e-01
  -1.9409229e-01   8.8362082e-01
  -1.9279625e-01   8.8440255e-01
  -1.9150079e-01   8.8518387e-01
  -1.9020594e-01   8.8596476e-01
  -1.8891168e-01   8.8674522e-01
  -1.8761802e-01   8.8752527e-01
  -1.8632495e-01   8.8830490e-01
  -1.8503248e-01   8.8908410e-01
  -1.8374060e-01   8.8986288e-01
  -1.8244932e-01   8.9064124e-01
  -1.8115863e-01   8.9141919e-01
  -1.7986853e-01   8.9219671e-01
  -1.7857902e-01   8.9297382e-01
  -1.7729011e-01   8.9375050e-01
  -1.7600178e-01   8.9452677e-01
  -1.7471405e-01   8.9530262e-01
  -1.7342690e-01   8.9607806e-01
  -1.7214035e-01   8.9685307e-01
  -1.7085438e-01   8.9762767e-01
  -1.6956900e-01   8.9840186e-01
  -1.6828421e-01   8.9917563e-01
  -1.6700000e-01   8.9994899e-01
  -1.6571638e-01   9.0072193e-01
  -1.6443335e-01   9.0149446e-01
  -1.6315090e-01   9.0226657e-01
  -1.6186903e-01   9.0303827e-01
  -1.6058775e-01   9.0380956e-01
  -1.5930705e-01   9.0458043e-01
  -1.5802694e-01   9.0535090e-01
  -1.5674740e-01   9.0612095e-01
  -1.5546845e-01   9.0689060e-01
  -1.5419008e-01   9.0765983e-01
  -1.5291229e-01   9.0842865e-01
  -1.5163508e-01   9.0919706e-01
  -1.5035845e-01   9.0996507e-01
  -1.4908240e-01   9.1073266e-01
  -1.4780693e-01   9.1149985e-01
  -1.4653203e-01   9.1226663e-01
  -1.4525771e-01   9.1303300e-01
  -1.4398397e-01   9.1379896e-01
  -1.4271080e-01   9.1456452e-01
  -1.4143821e-01   9.1532968e-01
  -1.4016619e-01   9.1609442e-01
  -1.3889475e-01   9.1685876e-01
  -1.3762388e-01   9.1762270e-01
  -1.3635359e-01   9.1838623e-01
  -1.3508387e-01   9.1914936e-01
  -1.3381472e-01   9.1991209e-01
  -1.3254614e-01   9.2067441e-01
  -1.3127813e-01   9.2143633e-01
  -1.3001069e-01   9.2219785e-01
  -1.2874383e-01   9.2295896e-01
  -1.2747753e-01   9.2371968e-01
  -1.2621180e-01   9.2447999e-01
  -1.2494664e-01   9.2523991e-01
  -1.2368205e-01   9.2599942e-01
  -1.2241802e-01   9.2675853e-01
  -1.2115456e-01   9.2751725e-01
  -1.1989167e-01   9.2827556e-01
  -1.1862934e-01   9.2903348e-01
  -1.1736758e-01   9.2979100e-01
  -1.1610638e-01   9.3054812e-01
  -1.1484575e-01   9.3130484e-01
  -1.1358568e-01   9.3206117e-01
  -1.1232617e-01   9.3281710e-01
  -1.1106722e-01   9.3357264e-01
  -1.0980884e-01   9.3432778e-01
  -1.0855102e-01   9.3508252e-01
  -1.0729376e-01   9.3583687e-01
  -1.0603706e-01   9.3659083e-01
  -1.0478091e-01   9.3734439e-01
  -1.0352533e-01   9.3809756e-01
  -1.0227031e-01   9.3885034e-01
  -1.0101584e-01   9.3960272e-01
  -9.9761935e-02   9.4035471e-01
  -9.8508584e-02   9.4110631e-01
  -9.7255790e-02   9.4185752e-01
  -9.6003551e-02   9.4260834e-01
  -9.4751869e-02   9.4335876e-01
  -9.3500741e-02   9.4410880e-01
  -9.2250167e-02   9.4485845e-01
  -9.1000148e-02   9.4560770e-01
  -8.9750681e-02   9.4635657e-01
  -8.8501768e-02   9.4710505e-01
  -8.7253407e-02   9.4785314e-01
  -8.6005598e-02   9.4860085e-01
  -8.4758340e-02   9.4934816e-01
  -8.3511633e-02   9.5009509e-01
  -8.2265476e-02   9.5084164e-01
  -8.1019869e-02   9.5158779e-01
  -7.9774811e-02   9.5233357e-01
  -7.8530301e-02   9.5307895e-01
  -7.7286340e-02   9.5382395e-01
  -7.6042927e-02   9.5456857e-01
  -7.4800061e-02   9.5531280e-01
  -7.3557741e-02   9.5605665e-01
  -7.2315968e-02   9.5680012e-01
  -7.1074740e-02   9.5754320e-01
  -6.9834058e-02   9.5828590e-01
  -6.8593920e-02   9.5902822e-01
  -6.7354326e-02   9.5977016e-01
  -6.6115275e-02   9.6051171e-01
  -6.4876768e-02   9.6125288e-01
  -6.3638804e-02   9.6199368e-01
  -6.2401381e-02   9.6273409e-01
  -6.1164500e-02   9.6347412e-01
  -5.9928160e-02   9.6421378e-01
  -5.8692361e-02   9.6495305e-01
  -5.7457102e-02   9.6569195e-01
  -5.6222382e-02   9.6643047e-01
  -5.4988201e-02   9.6716861e-01
  -5.3754559e-02   9.6790637e-01
  -5.2521455e-02   9.6864376e-01
  -5.1288889e-02   9.6938076e-01
  -5.0056859e-02   9.7011740e-01
  -4.8825366e-02   9.7085365e-01
  -4.7594409e-02   9.7158954e-01
  -4.6363988e-02   9.7232504e-01
  -4.5134102e-02   9.7306017e-01
  -4.3904750e-02   9.7379493e-01
  -4.2675933e-02   9.7452931e-01
  -4.1447649e-02   9.7526332e-01
  -4.0219898e-02   9.7599696e-01
  -3.8992680e-02   9.7673022e-01
  -3.7765994e-02   9.7746311e-01
  -3.6539839e-02   9.7819563e-01
  -3.5314216e-02   9.7892778e-01
  -3.4089123e-02   9.7965955e-01
  -3.2864560e-02   9.8039096e-01
  -3.1640527e-02   9.8112199e-01
  -3.0417024e-02   9.8185265e-01
  -2.9194049e-02   9.8258295e-01
  -2.7971602e-02   9.8331287e-01
  -2.6749683e-02   9.8404243e-01
  -2.5528291e-02   9.8477161e-01
  -2.4307426e-02   9.8550043e-01
  -2.3087087e-02   9.8622888e-01
  -2.1867273e-02   9.8695696e-01
  -2.0647986e-02   9.8768468e-01
  -1.9429223e-02   9.8841203e-01
  -1.8210984e-02   9.8913901e-01
  -1.6993269e-02   9.8986562e-01
  -1.5776078e-02   9.9059187e-01
  -1.4559409e-02   9.9131776e-01
  -1.3343263e-02   9.9204328e-01
  -1.2127639e-02   9.9276843e-01
  -1.0912536e-02   9.9349322e-01
  -9.6979546e-03   9.9421765e-01
  -8.4838935e-03   9.9494171e-01
  -7.2703523e-03   9.9566541e-01
  -6.0573308e-03   9.9638875e-01
  -4.8448283e-03   9.9711172e-01
  -3.6328445e-03   9.9783433e-01
  -2.4213788e-03   9.9855658e-01
  -1.2104308e-03   9.9927847e-01
   0.0000000e+00   1.0000000e+00


==> capa_fading.dat <==
  -1.5830854e+00   2.8796422e-03
  -1.5744767e+00   5.7478795e-03
  -1.5659183e+00   8.6048455e-03
  -1.5574094e+00   1.1450671e-02
  -1.5489493e+00   1.4285483e-02
  -1.5405371e+00   1.7109407e-02
  -1.5321721e+00   1.9922565e-02
  -1.5238535e+00   2.2725076e-02
  -1.5155807e+00   2.5517057e-02
  -1.5073529e+00   2.8298622e-02
  -1.4991694e+00   3.1069883e-02
  -1.4910297e+00   3.3830951e-02
  -1.4829329e+00   3.6581932e-02
  -1.4748786e+00   3.9322932e-02
  -1.4668661e+00   4.2054054e-02
  -1.4588948e+00   4.4775399e-02
  -1.4509642e+00   4.7487066e-02
  -1.4430736e+00   5.0189153e-02
  -1.4352226e+00   5.2881754e-02
  -1.4274105e+00   5.5564965e-02
  -1.4196370e+00   5.8238876e-02
  -1.4119013e+00   6.0903579e-02
  -1.4042032e+00   6.3559160e-02
  -1.3965420e+00   6.6205709e-02
  -1.3889173e+00   6.8843309e-02
  -1.3813287e+00   7.1472045e-02
  -1.3737756e+00   7.4092000e-02
  -1.3662576e+00   7.6703255e-02
  -1.3587744e+00   7.9305888e-02
  -1.3513254e+00   8.1899980e-02
  -1.3439103e+00   8.4485606e-02
  -1.3365287e+00   8.7062842e-02
  -1.3291801e+00   8.9631764e-02
  -1.3218641e+00   9.2192443e-02
  -1.3145805e+00   9.4744953e-02
  -1.3073287e+00   9.7289364e-02
  -1.3001085e+00   9.9825747e-02
  -1.2929194e+00   1.0235417e-01
  -1.2857612e+00   1.0487470e-01
  -1.2786335e+00   1.0738740e-01
  -1.2715359e+00   1.0989235e-01
  -1.2644681e+00   1.1238959e-01
  -1.2574299e+00   1.1487921e-01
  -1.2504207e+00   1.1736126e-01
  -1.2434405e+00   1.1983579e-01
  -1.2364888e+00   1.2230289e-01
  -1.2295653e+00   1.2476259e-01
  -1.2226697e+00   1.2721497e-01
  -1.2158019e+00   1.2966007e-01
  -1.2089614e+00   1.3209797e-01
  -1.2021479e+00   1.3452871e-01
  -1.1953613e+00   1.3695235e-01
  -1.1886013e+00   1.3936894e-01
  -1.1818675e+00   1.4177854e-01
  -1.1751597e+00   1.4418121e-01
  -1.1684777e+00   1.4657699e-01
  -1.1618212e+00   1.4896594e-01
  -1.1551899e+00   1.5134810e-01
  -1.1485837e+00   1.5372354e-01
  -1.1420022e+00   1.5609230e-01
  -1.1354453e+00   1.5845442e-01
  -1.1289126e+00   1.6080996e-01
  -1.1224041e+00   1.6315897e-01
  -1.1159193e+00   1.6550149e-01
  -1.1094582e+00   1.6783757e-01
  -1.1030205e+00   1.7016725e-01
  -1.0966060e+00   1.7249059e-01
  -1.0902145e+00   1.7480762e-01
  -1.0838458e+00   1.7711839e-01
  -1.0774996e+00   1.7942295e-01
  -1.0711758e+00   1.8172134e-01
  -1.0648742e+00   1.8401359e-01
  -1.0585945e+00   1.8629976e-01
  -1.0523366e+00   1.8857989e-01
  -1.0461003e+00   1.9085401e-01
  -1.0398854e+00   1.9312217e-01
  -1.0336917e+00   1.9538440e-01
  -1.0275191e+00   1.9764076e-01
  -1.0213673e+00   1.9989127e-01
  -1.0152362e+00   2.0213597e-01
  -1.0091256e+00   2.0437491e-01
  -1.0030354e+00   2.0660812e-01
  -9.9696529e-01   2.0883564e-01
  -9.9091521e-01   2.1105751e-01
  -9.8488496e-01   2.1327376e-01
  -9.7887438e-01   2.1548442e-01
  -9.7288332e-01   2.1768955e-01
  -9.6691162e-01   2.1988916e-01
  -9.6095912e-01   2.2208331e-01
  -9.5502567e-01   2.2427201e-01
  -9.4911111e-01   2.2645531e-01
  -9.4321531e-01   2.2863323e-01
  -9.3733810e-01   2.3080582e-01
  -9.3147935e-01   2.3297310e-01
  -9.2563891e-01   2.3513512e-01
  -9.1981664e-01   2.3729189e-01
  -9.1401240e-01   2.3944345e-01
  -9.0822606e-01   2.4158985e-01
  -9.0245747e-01   2.4373109e-01
  -8.9670650e-01   2.4586723e-01
  -8.9097302e-01   2.4799828e-01
  -8.8525691e-01   2.5012428e-01
  -8.7955802e-01   2.5224526e-01
  -8.7387623e-01   2.5436125e-01
  -8.6821141e-01   2.5647228e-01
  -8.6256345e-01   2.5857838e-01
  -8.5693221e-01   2.6067957e-01
  -8.5131758e-01   2.6277589e-01
  -8.4571944e-01   2.6486736e-01
  -8.4013766e-01   2.6695401e-01
  -8.3457213e-01   2.6903587e-01
  -8.2902274e-01   2.7111297e-01
  -8.2348936e-01   2.7318533e-01
  -8.1797189e-01   2.7525298e-01
  -8.1247022e-01   2.7731596e-01
  -8.0698422e-01   2.7937427e-01
  -8.0151381e-01   2.8142796e-01
  -7.9605886e-01   2.8347704e-01
  -7.9061927e-01   2.8552154e-01
  -7.8519494e-01   2.8756150e-01
  -7.7978575e-01   2.8959692e-01
  -7.7439162e-01   2.9162784e-01
  -7.6901243e-01   2.9365429e-01
  -7.6364808e-01   2.9567628e-01
  -7.5829848e-01   2.9769385e-01
  -7.5296353e-01   2.9970700e-01
  -7.4764312e-01   3.0171578e-01
  -7.4233717e-01   3.0372020e-01
  -7.3704558e-01   3.0572029e-01
  -7.3176825e-01   3.0771607e-01
  -7.2650509e-01   3.0970756e-01
  -7.2125600e-01   3.1169478e-01
  -7.1602091e-01   3.1367776e-01
  -7.1079971e-01   3.1565652e-01
  -7.0559232e-01   3.1763108e-01
  -7.0039865e-01   3.1960147e-01
  -6.9521860e-01   3.2156770e-01
  -6.9005211e-01   3.2352980e-01
  -6.8489907e-01   3.2548779e-01
  -6.7975941e-01   3.2744169e-01
  -6.7463304e-01   3.2939152e-01
  -6.6951988e-01   3.3133730e-01
  -6.6441985e-01   3.3327905e-01
  -6.5933286e-01   3.3521680e-01
  -6.5425883e-01   3.3715056e-01
  -6.4919769e-01   3.3908035e-01
  -6.4414936e-01   3.4100619e-01
  -6.3911376e-01   3.4292811e-01
  -6.3409080e-01   3.4484612e-01
  -6.2908042e-01   3.4676024e-01
  -6.2408254e-01   3.4867049e-01
  -6.1909709e-01   3.5057690e-01
  -6.1412398e-01   3.5247947e-01
  -6.0916316e-01   3.5437823e-01
  -6.0421453e-01   3.5627319e-01
  -5.9927804e-01   3.5816438e-01
  -5.9435361e-01   3.6005182e-01
  -5.8944117e-01   3.6193551e-01
  -5.8454065e-01   3.6381549e-01
  -5.7965198e-01   3.6569176e-01
  -5.7477509e-01   3.6756435e-01
  -5.6990992e-01   3.6943327e-01
  -5.6505640e-01   3.7129854e-01
  -5.6021445e-01   3.7316018e-01
  -5.5538402e-01   3.7501820e-01
  -5.5056504e-01   3.7687262e-01
  -5.4575745e-01   3.7872346e-01
  -5.4096117e-01   3.8057074e-01
  -5.3617615e-01   3.8241447e-01
  -5.3140233e-01   3.8425467e-01
  -5.2663963e-01   3.8609135e-01
  -5.2188801e-01   3.8792453e-01
  -5.1714739e-01   3.8975423e-01
  -5.1241772e-01   3.9158046e-01
  -5.0769894e-01   3.9340325e-01
  -5.0299098e-01   3.9522259e-01
  -4.9829379e-01   3.9703852e-01
  -4.9360732e-01   3.9885104e-01
  -4.8893149e-01   4.0066017e-01
  -4.8426626e-01   4.0246593e-01
  -4.7961157e-01   4.0426834e-01
  -4.7496735e-01   4.0606739e-01
  -4.7033357e-01   4.0786312e-01
  -4.6571015e-01   4.0965554e-01
  -4.6109704e-01   4.1144466e-01
  -4.5649419e-01   4.1323049e-01
  -4.5190155e-01   4.1501305e-01
  -4.4731907e-01   4.1679236e-01
  -4.4274667e-01   4.1856843e-01
  -4.3818433e-01   4.2034127e-01
  -4.3363198e-01   4.2211089e-01
  -4.2908957e-01   4.2387732e-01
  -4.2455705e-01   4.2564056e-01
  -4.2003437e-01   4.2740063e-01
  -4.1552148e-01   4.2915755e-01
  -4.1101833e-01   4.3091132e-01
  -4.0652487e-01   4.3266196e-01
  -4.0204104e-01   4.3440948e-01
  -3.9756681e-01   4.3615389e-01
  -3.9310212e-01   4.3789522e-01


==> na.dat <==
   2.0000000e+01   1.7481625e+00
   4.0000000e+01   2.2186859e+00
   8.0000000e+01   2.5513961e+00
   1.2000000e+02   2.6987923e+00
   1.6000000e+02   2.7866578e+00
   2.0000000e+02   2.8466202e+00
   2.4000000e+02   2.8908826e+00
   3.2000000e+02   2.9530129e+00
   4.0000000e+02   2.9954128e+00
   4.8000000e+02   3.0267110e+00
   5.6000000e+02   3.0510360e+00
   6.4000000e+02   3.0706438e+00
   8.0000000e+02   3.1006250e+00
   1.0000000e+03   3.1274410e+00
   1.2000000e+03   3.1472357e+00
   1.4000000e+03   3.1626202e+00
   1.6000000e+03   3.1750213e+00


==> rate_ach.dat <==
  -1.0688548e+00   0.0000000e+00
  -8.7822808e-01   1.2241167e-01
  -7.0388923e-01   2.3519004e-01
  -5.3975640e-01   3.3970105e-01
  -3.8505149e-01   4.3708423e-01
  -2.3852058e-01   5.2822878e-01


==> rate_conv.dat <==
  -1.1105471e+00   0.0000000e+00
  -9.2871546e-01   1.2384302e-01
  -7.5418521e-01   2.3792962e-01
  -5.8991347e-01   3.4364704e-01
  -4.3522484e-01   4.4216308e-01
  -2.8828136e-01   5.3431595e-01


==> rate_ddt.dat <==
   8.0000000e+01   2.0067109e+00
   1.2000000e+02   2.3117000e+00
   1.6000000e+02   2.4375000e+00
   2.0000000e+02   2.5007955e+00
   4.0000000e+02   2.7294000e+00
   6.0000000e+02   2.8125452e+00
   8.0000000e+02   2.8691120e+00
   1.0000000e+03   2.9112000e+00
   1.2000000e+03   2.9529365e+00
   1.4000000e+03   3.0067000e+00
   1.6000000e+03   3.0500000e+00


==> rate_fein.dat <==
   2.0000000e+01   2.3210000e-01
   4.0000000e+01   1.3850000e+00
   8.0000000e+01   2.1161000e+00
   1.2000000e+02   2.3856667e+00
   1.6000000e+02   2.5544000e+00
   2.0000000e+02   2.6404000e+00
   2.4000000e+02   2.7410333e+00
   3.2000000e+02   2.8336000e+00
   4.0000000e+02   2.9051000e+00
   4.8000000e+02   2.9430667e+00
   5.6000000e+02   2.9583286e+00
   6.4000000e+02   2.9822000e+00
   8.0000000e+02   3.0198000e+00
   1.0000000e+03   3.0651000e+00
   1.2000000e+03   3.0926667e+00
   1.4000000e+03   3.1154714e+00
   1.6000000e+03   3.1297000e+00


==> wbs.dat <==
  -1.5874044e+00   1.4419742e-03
  -1.5852362e+00   2.8825085e-03
  -1.5830702e+00   4.3216060e-03
  -1.5809063e+00   5.7592693e-03
  -1.5787445e+00   7.1955014e-03
  -1.5765849e+00   8.6303051e-03
  -1.5744275e+00   1.0063683e-02
  -1.5722722e+00   1.1495639e-02
  -1.5701190e+00   1.2926174e-02
  -1.5679680e+00   1.4355293e-02
  -1.5658190e+00   1.5782997e-02
  -1.5636723e+00   1.7209290e-02
  -1.5615276e+00   1.8634174e-02
  -1.5593850e+00   2.0057652e-02
  -1.5572446e+00   2.1479727e-02
  -1.5551063e+00   2.2900402e-02
  -1.5529701e+00   2.4319679e-02
  -1.5508359e+00   2.5737561e-02
  -1.5487039e+00   2.7154052e-02
  -1.5465740e+00   2.8569152e-02
  -1.5444461e+00   2.9982866e-02
  -1.5423203e+00   3.1395196e-02
  -1.5401967e+00   3.2806145e-02
  -1.5380750e+00   3.4215715e-02
  -1.5359555e+00   3.5623910e-02
  -1.5338380e+00   3.7030731e-02
  -1.5317226e+00   3.8436182e-02
  -1.5296092e+00   3.9840265e-02
  -1.5274979e+00   4.1242982e-02
  -1.5253887e+00   4.2644337e-02
  -1.5232815e+00   4.4044333e-02
  -1.5211763e+00   4.5442971e-02
  -1.5190732e+00   4.6840254e-02
  -1.5169721e+00   4.8236186e-02
  -1.5148731e+00   4.9630768e-02
  -1.5127760e+00   5.1024003e-02
  -1.5106810e+00   5.2415894e-02
  -1.5085881e+00   5.3806444e-02
  -1.5064971e+00   5.5195654e-02
  -1.5044081e+00   5.6583528e-02
  -1.5023212e+00   5.7970069e-02
  -1.5002362e+00   5.9355278e-02
  -1.4981533e+00   6.0739158e-02
  -1.4960723e+00   6.2121712e-02
  -1.4939934e+00   6.3502942e-02
  -1.4919164e+00   6.4882852e-02
  -1.4898414e+00   6.6261442e-02
  -1.4877684e+00   6.7638717e-02
  -1.4856974e+00   6.9014678e-02
  -1.4836283e+00   7.0389328e-02
  -1.4815612e+00   7.1762669e-02
  -1.4794961e+00   7.3134705e-02
  -1.4774330e+00   7.4505436e-02
  -1.4753718e+00   7.5874867e-02
  -1.4733125e+00   7.7242999e-02
  -1.4712552e+00   7.8609835e-02
  -1.4691999e+00   7.9975377e-02
  -1.4671465e+00   8.1339627e-02
  -1.4650950e+00   8.2702589e-02
  -1.4630455e+00   8.4064265e-02
  -1.4609979e+00   8.5424656e-02
  -1.4589522e+00   8.6783766e-02
  -1.4569085e+00   8.8141597e-02
  -1.4548667e+00   8.9498151e-02
  -1.4528268e+00   9.0853430e-02
  -1.4507888e+00   9.2207438e-02
  -1.4487527e+00   9.3560176e-02
  -1.4467186e+00   9.4911647e-02
  -1.4446863e+00   9.6261853e-02
  -1.4426559e+00   9.7610797e-02
  -1.4406275e+00   9.8958480e-02
  -1.4386009e+00   1.0030491e-01
  -1.4365762e+00   1.0165008e-01
  -1.4345534e+00   1.0299399e-01
  -1.4325325e+00   1.0433666e-01
  -1.4305135e+00   1.0567808e-01
  -1.4284963e+00   1.0701825e-01
  -1.4264810e+00   1.0835718e-01
  -1.4244676e+00   1.0969486e-01
  -1.4224560e+00   1.1103131e-01
  -1.4204464e+00   1.1236652e-01
  -1.4184385e+00   1.1370050e-01
  -1.4164325e+00   1.1503324e-01
  -1.4144284e+00   1.1636476e-01
  -1.4124261e+00   1.1769504e-01
  -1.4104257e+00   1.1902410e-01
  -1.4084271e+00   1.2035194e-01
  -1.4064303e+00   1.2167856e-01
  -1.4044354e+00   1.2300395e-01
  -1.4024423e+00   1.2432814e-01
  -1.4004511e+00   1.2565110e-01
  -1.3984616e+00   1.2697286e-01
  -1.3964740e+00   1.2829340e-01
  -1.3944882e+00   1.2961274e-01
  -1.3925042e+00   1.3093087e-01
  -1.3905221e+00   1.3224780e-01
  -1.3885417e+00   1.3356353e-01
  -1.3865631e+00   1.3487805e-01
  -1.3845864e+00   1.3619139e-01
  -1.3826114e+00   1.3750352e-01
  -1.3806382e+00   1.3881447e-01
  -1.3786668e+00   1.4012422e-01
  -1.3766973e+00   1.4143279e-01
  -1.3747295e+00   1.4274017e-01
  -1.3727634e+00   1.4404637e-01
  -1.3707992e+00   1.4535139e-01
  -1.3688367e+00   1.4665522e-01
  -1.3668760e+00   1.4795788e-01
  -1.3649171e+00   1.4925937e-01
  -1.3629599e+00   1.5055968e-01
  -1.3610045e+00   1.5185882e-01
  -1.3590509e+00   1.5315679e-01
  -1.3570990e+00   1.5445359e-01
  -1.3551489e+00   1.5574923e-01
  -1.3532005e+00   1.5704371e-01
  -1.3512538e+00   1.5833703e-01
  -1.3493090e+00   1.5962919e-01
  -1.3473658e+00   1.6092019e-01
  -1.3454244e+00   1.6221004e-01
  -1.3434847e+00   1.6349873e-01
  -1.3415468e+00   1.6478628e-01
  -1.3396105e+00   1.6607268e-01
  -1.3376760e+00   1.6735793e-01
  -1.3357433e+00   1.6864204e-01
  -1.3338122e+00   1.6992500e-01
  -1.3318829e+00   1.7120683e-01
  -1.3299552e+00   1.7248752e-01
  -1.3280293e+00   1.7376707e-01
  -1.3261051e+00   1.7504549e-01
  -1.3241826e+00   1.7632277e-01
  -1.3222618e+00   1.7759893e-01
  -1.3203427e+00   1.7887396e-01
  -1.3184253e+00   1.8014786e-01
  -1.3165095e+00   1.8142064e-01
  -1.3145955e+00   1.8269230e-01
  -1.3126832e+00   1.8396283e-01
  -1.3107725e+00   1.8523225e-01
  -1.3088635e+00   1.8650056e-01
  -1.3069562e+00   1.8776775e-01
  -1.3050506e+00   1.8903382e-01
  -1.3031466e+00   1.9029879e-01
  -1.3012443e+00   1.9156265e-01
  -1.2993437e+00   1.9282540e-01
  -1.2974447e+00   1.9408705e-01
  -1.2955474e+00   1.9534760e-01
  -1.2936517e+00   1.9660704e-01
  -1.2917577e+00   1.9786539e-01
  -1.2898654e+00   1.9912264e-01
  -1.2879747e+00   2.0037880e-01
  -1.2860856e+00   2.0163386e-01
  -1.2841982e+00   2.0288783e-01
  -1.2823124e+00   2.0414072e-01
  -1.2804283e+00   2.0539251e-01
  -1.2785458e+00   2.0664322e-01
  -1.2766649e+00   2.0789285e-01
  -1.2747857e+00   2.0914140e-01
  -1.2729080e+00   2.1038886e-01
  -1.2710320e+00   2.1163525e-01
  -1.2691576e+00   2.1288057e-01
  -1.2672849e+00   2.1412481e-01
  -1.2654137e+00   2.1536797e-01
  -1.2635442e+00   2.1661007e-01
  -1.2616762e+00   2.1785110e-01
  -1.2598099e+00   2.1909106e-01
  -1.2579452e+00   2.2032995e-01
  -1.2560821e+00   2.2156779e-01
  -1.2542205e+00   2.2280456e-01
  -1.2523606e+00   2.2404027e-01
  -1.2505023e+00   2.2527493e-01
  -1.2486455e+00   2.2650853e-01
  -1.2467903e+00   2.2774108e-01
  -1.2449368e+00   2.2897257e-01
  -1.2430848e+00   2.3020301e-01
  -1.2412343e+00   2.3143241e-01
  -1.2393855e+00   2.3266076e-01
  -1.2375382e+00   2.3388806e-01
  -1.2356925e+00   2.3511432e-01
  -1.2338484e+00   2.3633954e-01
  -1.2320058e+00   2.3756372e-01
  -1.2301648e+00   2.3878686e-01
  -1.2283253e+00   2.4000896e-01
  -1.2264874e+00   2.4123004e-01
  -1.2246511e+00   2.4245007e-01
  -1.2228163e+00   2.4366908e-01
  -1.2209831e+00   2.4488706e-01
  -1.2191514e+00   2.4610401e-01
  -1.2173212e+00   2.4731993e-01
  -1.2154926e+00   2.4853484e-01
  -1.2136655e+00   2.4974872e-01
  -1.2118400e+00   2.5096157e-01
  -1.2100160e+00   2.5217341e-01
  -1.2081935e+00   2.5338424e-01
  -1.2063726e+00   2.5459404e-01
  -1.2045532e+00   2.5580284e-01
  -1.2027353e+00   2.5701062e-01
  -1.2009189e+00   2.5821739e-01
  -1.1991041e+00   2.5942315e-01
  -1.1972907e+00   2.6062791e-01
  -1.1954789e+00   2.6183166e-01
  -1.1936686e+00   2.6303441e-01
  -1.1918598e+00   2.6423615e-01
  -1.1900525e+00   2.6543690e-01
  -1.1882467e+00   2.6663664e-01
  -1.1864424e+00   2.6783539e-01
  -1.1846396e+00   2.6903315e-01
  -1.1828383e+00   2.7022991e-01
  -1.1810385e+00   2.7142568e-01
  -1.1792401e+00   2.7262045e-01
  -1.1774433e+00   2.7381424e-01
  -1.1756480e+00   2.7500705e-01
  -1.1738541e+00   2.7619887e-01
  -1.1720617e+00   2.7738970e-01
  -1.1702708e+00   2.7857955e-01
  -1.1684814e+00   2.7976842e-01
  -1.1666934e+00   2.8095631e-01
  -1.1649069e+00   2.8214323e-01
  -1.1631219e+00   2.8332917e-01
  -1.1613384e+00   2.8451413e-01
  -1.1595563e+00   2.8569813e-01
  -1.1577757e+00   2.8688115e-01
  -1.1559965e+00   2.8806320e-01
  -1.1542188e+00   2.8924429e-01
  -1.1524425e+00   2.9042440e-01
  -1.1506677e+00   2.9160356e-01
  -1.1488944e+00   2.9278175e-01
  -1.1471225e+00   2.9395898e-01
  -1.1453520e+00   2.9513525e-01
  -1.1435830e+00   2.9631056e-01
  -1.1418154e+00   2.9748492e-01
  -1.1400493e+00   2.9865832e-01
  -1.1382846e+00   2.9983076e-01
  -1.1365213e+00   3.0100226e-01
  -1.1347594e+00   3.0217280e-01
  -1.1329990e+00   3.0334239e-01
  -1.1312400e+00   3.0451104e-01
  -1.1294825e+00   3.0567874e-01
  -1.1277263e+00   3.0684550e-01
  -1.1259716e+00   3.0801131e-01
  -1.1242183e+00   3.0917619e-01
  -1.1224664e+00   3.1034012e-01
  -1.1207159e+00   3.1150312e-01
  -1.1189668e+00   3.1266517e-01
  -1.1172192e+00   3.1382630e-01
  -1.1154729e+00   3.1498649e-01
  -1.1137281e+00   3.1614574e-01
  -1.1119846e+00   3.1730407e-01
  -1.1102426e+00   3.1846147e-01
  -1.1085019e+00   3.1961793e-01
  -1.1067626e+00   3.2077348e-01
  -1.1050248e+00   3.2192809e-01
  -1.1032883e+00   3.2308179e-01
  -1.1015532e+00   3.2423456e-01
  -1.0998195e+00   3.2538641e-01
  -1.0980871e+00   3.2653735e-01
  -1.0963562e+00   3.2768736e-01
  -1.0946266e+00   3.2883646e-01
  -1.0928984e+00   3.2998465e-01
  -1.0911716e+00   3.3113192e-01
  -1.0894462e+00   3.3227828e-01
  -1.0877221e+00   3.3342373e-01
  -1.0859994e+00   3.3456828e-01
  -1.0842780e+00   3.3571191e-01
  -1.0825581e+00   3.3685464e-01
  -1.0808395e+00   3.3799646e-01
  -1.0791222e+00   3.3913738e-01
  -1.0774063e+00   3.4027740e-01
  -1.0756917e+00   3.4141652e-01
  -1.0739786e+00   3.4255475e-01
  -1.0722667e+00   3.4369207e-01
  -1.0705562e+00   3.4482850e-01
  -1.0688471e+00   3.4596403e-01
  -1.0671393e+00   3.4709867e-01
  -1.0654328e+00   3.4823242e-01
  -1.0637277e+00   3.4936528e-01
  -1.0620239e+00   3.5049725e-01
  -1.0603214e+00   3.5162833e-01
  -1.0586203e+00   3.5275853e-01
  -1.0569206e+00   3.5388784e-01
  -1.0552221e+00   3.5501626e-01
  -1.0535250e+00   3.5614381e-01
  -1.0518292e+00   3.5727048e-01
  -1.0501347e+00   3.5839626e-01
  -1.0484415e+00   3.5952117e-01
  -1.0467497e+00   3.6064520e-01
  -1.0450592e+00   3.6176836e-01
  -1.0433700e+00   3.6289064e-01
  -1.0416821e+00   3.6401205e-01
  -1.0399955e+00   3.6513259e-01
  -1.0383102e+00   3.6625226e-01
  -1.0366263e+00   3.6737107e-01
  -1.0349436e+00   3.6848900e-01
  -1.0332623e+00   3.6960607e-01
  -1.0315822e+00   3.7072228e-01
  -1.0299034e+00   3.7183762e-01
  -1.0282260e+00   3.7295210e-01
  -1.0265498e+00   3.7406572e-01
  -1.0248749e+00   3.7517848e-01
  -1.0232014e+00   3.7629038e-01
  -1.0215291e+00   3.7740143e-01
  -1.0198581e+00   3.7851162e-01
  -1.0181883e+00   3.7962096e-01
  -1.0165199e+00   3.8072945e-01
  -1.0148527e+00   3.8183708e-01
  -1.0131869e+00   3.8294387e-01
  -1.0115223e+00   3.8404981e-01
  -1.0098589e+00   3.8515490e-01
  -1.0081969e+00   3.8625914e-01
  -1.0065361e+00   3.8736254e-01
  -1.0048766e+00   3.8846510e-01
  -1.0032183e+00   3.8956681e-01
  -1.0015614e+00   3.9066769e-01
  -9.9990565e-01   3.9176772e-01
  -9.9825119e-01   3.9286692e-01
  -9.9659800e-01   3.9396528e-01
  -9.9494606e-01   3.9506280e-01
  -9.9329537e-01   3.9615949e-01
  -9.9164595e-01   3.9725535e-01
  -9.8999777e-01   3.9835037e-01
  -9.8835084e-01   3.9944456e-01
  -9.8670517e-01   4.0053793e-01
  -9.8506073e-01   4.0163047e-01
  -9.8341755e-01   4.0272218e-01
  -9.8177560e-01   4.0381306e-01
  -9.8013490e-01   4.0490312e-01
  -9.7849543e-01   4.0599236e-01
  -9.7685720e-01   4.0708078e-01
  -9.7522021e-01   4.0816837e-01
  -9.7358445e-01   4.0925515e-01
  -9.7194992e-01   4.1034110e-01
  -9.7031662e-01   4.1142625e-01
  -9.6868454e-01   4.1251057e-01
  -9.6705370e-01   4.1359408e-01
  -9.6542407e-01   4.1467678e-01
  -9.6379567e-01   4.1575867e-01
  -9.6216849e-01   4.1683974e-01
  -9.6054253e-01   4.1792001e-01
  -9.5891779e-01   4.1899947e-01
  -9.5729425e-01   4.2007812e-01
  -9.5567194e-01   4.2115596e-01
  -9.5405083e-01   4.2223300e-01
  -9.5243093e-01   4.2330924e-01
  -9.5081224e-01   4.2438467e-01
  -9.4919476e-01   4.2545930e-01
  -9.4757848e-01   4.2653314e-01
  -9.4596340e-01   4.2760617e-01
  -9.4434952e-01   4.2867841e-01
  -9.4273684e-01   4.2974985e-01
  -9.4112536e-01   4.3082050e-01
  -9.3951507e-01   4.3189035e-01
  -9.3790598e-01   4.3295941e-01
  -9.3629808e-01   4.3402767e-01
  -9.3469136e-01   4.3509515e-01
  -9.3308584e-01   4.3616184e-01
  -9.3148150e-01   4.3722774e-01
  -9.2987835e-01   4.3829285e-01
  -9.2827637e-01   4.3935718e-01
  -9.2667558e-01   4.4042072e-01
  -9.2507597e-01   4.4148348e-01
  -9.2347754e-01   4.4254546e-01
  -9.2188028e-01   4.4360665e-01
  -9.2028420e-01   4.4466707e-01
  -9.1868928e-01   4.4572670e-01
  -9.1709554e-01   4.4678556e-01
  -9.1550297e-01   4.4784364e-01
  -9.1391156e-01   4.4890095e-01
  -9.1232132e-01   4.4995748e-01
  -9.1073225e-01   4.5101324e-01
  -9.0914433e-01   4.5206823e-01
  -9.0755758e-01   4.5312245e-01
  -9.0597199e-01   4.5417589e-01
  -9.0438755e-01   4.5522857e-01
  -9.0280426e-01   4.5628048e-01
  -9.0122214e-01   4.5733163e-01
  -8.9964116e-01   4.5838200e-01
  -8.9806133e-01   4.5943162e-01
  -8.9648265e-01   4.6048047e-01
  -8.9490512e-01   4.6152856e-01
  -8.9332873e-01   4.6257589e-01
  -8.9175349e-01   4.6362246e-01
  -8.9017939e-01   4.6466827e-01
  -8.8860643e-01   4.6571332e-01
  -8.8703461e-01   4.6675762e-01
  -8.8546392e-01   4.6780116e-01
  -8.8389437e-01   4.6884394e-01
  -8.8232595e-01   4.6988598e-01
  -8.8075867e-01   4.7092726e-01
  -8.7919252e-01   4.7196779e-01
  -8.7762749e-01   4.7300757e-01
  -8.7606359e-01   4.7404660e-01
  -8.7450082e-01   4.7508488e-01
  -8.7293917e-01   4.7612242e-01
  -8.7137865e-01   4.7715921e-01
  -8.6981924e-01   4.7819526e-01
  -8.6826095e-01   4.7923056e-01
  -8.6670378e-01   4.8026512e-01
  -8.6514773e-01   4.8129894e-01
  -8.6359279e-01   4.8233202e-01
  -8.6203896e-01   4.8336436e-01
  -8.6048625e-01   4.8439596e-01
  -8.5893464e-01   4.8542683e-01
  -8.5738414e-01   4.8645696e-01
  -8.5583475e-01   4.8748635e-01
  -8.5428647e-01   4.8851501e-01
  -8.5273928e-01   4.8954294e-01
  -8.5119320e-01   4.9057013e-01
  -8.4964822e-01   4.9159659e-01
  -8.4810433e-01   4.9262233e-01
  -8.4656155e-01   4.9364733e-01
  -8.4501986e-01   4.9467161e-01
  -8.4347926e-01   4.9569516e-01
  -8.4193975e-01   4.9671799e-01
  -8.4040134e-01   4.9774009e-01
  -8.3886401e-01   4.9876147e-01
  -8.3732777e-01   4.9978212e-01
  -8.3579262e-01   5.0080205e-01
  -8.3425855e-01   5.0182127e-01
  -8.3272557e-01   5.0283976e-01
  -8.3119367e-01   5.0385753e-01
  -8.2966284e-01   5.0487459e-01
  -8.2813310e-01   5.0589093e-01
  -8.2660443e-01   5.0690655e-01
  -8.2507684e-01   5.0792146e-01
  -8.2355032e-01   5.0893566e-01
  -8.2202487e-01   5.0994915e-01
  -8.2050050e-01   5.1096192e-01
  -8.1897719e-01   5.1197398e-01
  -8.1745496e-01   5.1298533e-01
  -8.1593378e-01   5.1399598e-01
  -8.1441368e-01   5.1500592e-01
  -8.1289463e-01   5.1601515e-01
  -8.1137665e-01   5.1702367e-01
  -8.0985973e-01   5.1803149e-01
  -8.0834387e-01   5.1903861e-01
  -8.0682906e-01   5.2004502e-01
  -8.0531532e-01   5.2105074e-01
  -8.0380262e-01   5.2205575e-01
  -8.0229098e-01   5.2306006e-01
  -8.0078039e-01   5.2406368e-01
  -7.9927085e-01   5.2506659e-01
  -7.9776236e-01   5.2606881e-01
  -7.9625492e-01   5.2707034e-01
  -7.9474852e-01   5.2807116e-01
  -7.9324317e-01   5.2907130e-01
  -7.9173886e-01   5.3007074e-01
  -7.9023559e-01   5.3106949e-01
  -7.8873336e-01   5.3206755e-01
  -7.8723217e-01   5.3306492e-01
  -7.8573201e-01   5.3406160e-01
  -7.8423289e-01   5.3505759e-01
  -7.8273481e-01   5.3605290e-01
  -7.8123776e-01   5.3704752e-01
  -7.7974174e-01   5.3804145e-01
  -7.7824675e-01   5.3903470e-01
  -7.7675279e-01   5.4002727e-01
  -7.7525985e-01   5.4101915e-01
  -7.7376795e-01   5.4201036e-01
  -7.7227706e-01   5.4300088e-01
  -7.7078720e-01   5.4399072e-01
  -7.6929836e-01   5.4497988e-01
  -7.6781054e-01   5.4596837e-01
  -7.6632374e-01   5.4695618e-01
  -7.6483796e-01   5.4794331e-01
  -7.6335319e-01   5.4892977e-01
  -7.6186944e-01   5.4991555e-01
  -7.6038670e-01   5.5090066e-01
  -7.5890497e-01   5.5188510e-01
  -7.5742425e-01   5.5286887e-01
  -7.5594454e-01   5.5385197e-01
  -7.5446584e-01   5.5483440e-01
  -7.5298815e-01   5.5581616e-01
  -7.5151146e-01   5.5679725e-01
  -7.5003577e-01   5.5777767e-01
  -7.4856109e-01   5.5875743e-01
  -7.4708740e-01   5.5973652e-01
  -7.4561472e-01   5.6071495e-01
  -7.4414303e-01   5.6169272e-01
  -7.4267234e-01   5.6266983e-01
  -7.4120265e-01   5.6364627e-01
  -7.3973395e-01   5.6462205e-01
  -7.3826624e-01   5.6559718e-01
  -7.3679953e-01   5.6657164e-01
  -7.3533380e-01   5.6754545e-01
  -7.3386907e-01   5.6851860e-01
  -7.3240532e-01   5.6949109e-01
  -7.3094255e-01   5.7046293e-01
  -7.2948077e-01   5.7143412e-01
  -7.2801998e-01   5.7240465e-01
  -7.2656017e-01   5.7337453e-01
  -7.2510133e-01   5.7434375e-01
  -7.2364348e-01   5.7531233e-01
  -7.2218660e-01   5.7628026e-01
  -7.2073071e-01   5.7724754e-01
  -7.1927578e-01   5.7821417e-01
  -7.1782183e-01   5.7918015e-01
  -7.1636886e-01   5.8014548e-01
  -7.1491685e-01   5.8111018e-01
  -7.1346582e-01   5.8207422e-01
  -7.1201575e-01   5.8303762e-01
  -7.1056666e-01   5.8400038e-01
  -7.0911853e-01   5.8496250e-01
  -7.0767136e-01   5.8592398e-01
  -7.0622516e-01   5.8688481e-01
  -7.0477992e-01   5.8784501e-01
  -7.0333564e-01   5.8880457e-01
  -7.0189232e-01   5.8976349e-01
  -7.0044996e-01   5.9072177e-01
  -6.9900856e-01   5.9167942e-01
  -6.9756811e-01   5.9263643e-01
  -6.9612862e-01   5.9359281e-01
  -6.9469008e-01   5.9454855e-01
  -6.9325250e-01   5.9550366e-01
  -6.9181587e-01   5.9645814e-01
  -6.9038018e-01   5.9741199e-01
  -6.8894545e-01   5.9836521e-01
  -6.8751166e-01   5.9931779e-01
  -6.8607881e-01   6.0026975e-01
  -6.8464692e-01   6.0122109e-01
  -6.8321596e-01   6.0217179e-01
  -6.8178595e-01   6.0312187e-01
  -6.8035688e-01   6.0407132e-01
  -6.7892875e-01   6.0502015e-01
  -6.7750156e-01   6.0596836e-01
  -6.7607530e-01   6.0691594e-01
  -6.7464999e-01   6.0786290e-01
  -6.7322560e-01   6.0880924e-01
  -6.7180215e-01   6.0975496e-01
  -6.7037964e-01   6.1070006e-01
  -6.6895805e-01   6.1164454e-01
  -6.6753739e-01   6.1258841e-01
  -6.6611767e-01   6.1353165e-01
  -6.6469887e-01   6.1447428e-01
  -6.6328099e-01   6.1541630e-01
  -6.6186405e-01   6.1635770e-01
  -6.6044802e-01   6.1729848e-01
  -6.5903292e-01   6.1823866e-01
  -6.5761874e-01   6.1917822e-01
  -6.5620548e-01   6.2011717e-01
  -6.5479314e-01   6.2105550e-01
  -6.5338172e-01   6.2199323e-01
  -6.5197122e-01   6.2293035e-01
  -6.5056163e-01   6.2386686e-01
  -6.4915295e-01   6.2480277e-01
  -6.4774519e-01   6.2573806e-01
  -6.4633834e-01   6.2667275e-01
  -6.4493240e-01   6.2760684e-01
  -6.4352737e-01   6.2854032e-01
  -6.4212325e-01   6.2947320e-01
  -6.4072004e-01   6.3040547e-01
  -6.3931773e-01   6.3133714e-01
  -6.3791633e-01   6.3226822e-01
  -6.3651583e-01   6.3319869e-01
  -6.3511624e-01   6.3412856e-01
  -6.3371754e-01   6.3505783e-01
  -6.3231975e-01   6.3598650e-01
  -6.3092285e-01   6.3691458e-01
  -6.2952686e-01   6.3784206e-01
  -6.2813176e-01   6.3876894e-01
  -6.2673755e-01   6.3969523e-01
  -6.2534425e-01   6.4062093e-01
  -6.2395183e-01   6.4154603e-01
  -6.2256031e-01   6.4247054e-01
  -6.2116967e-01   6.4339445e-01
  -6.1977993e-01   6.4431778e-01
  -6.1839108e-01   6.4524051e-01
  -6.1700311e-01   6.4616266e-01
  -6.1561603e-01   6.4708421e-01
  -6.1422984e-01   6.4800518e-01
  -6.1284453e-01   6.4892556e-01
  -6.1146010e-01   6.4984535e-01
  -6.1007656e-01   6.5076456e-01
  -6.0869390e-01   6.5168318e-01
  -6.0731211e-01   6.5260122e-01
  -6.0593121e-01   6.5351867e-01
  -6.0455118e-01   6.5443554e-01
  -6.0317203e-01   6.5535183e-01
  -6.0179376e-01   6.5626753e-01
  -6.0041635e-01   6.5718266e-01
  -5.9903983e-01   6.5809721e-01
  -5.9766417e-01   6.5901117e-01
  -5.9628939e-01   6.5992456e-01
  -5.9491547e-01   6.6083737e-01
  -5.9354243e-01   6.6174960e-01
  -5.9217025e-01   6.6266126e-01
  -5.9079894e-01   6.6357234e-01
  -5.8942849e-01   6.6448284e-01
  -5.8805891e-01   6.6539277e-01
  -5.8669019e-01   6.6630213e-01
  -5.8532233e-01   6.6721091e-01
  -5.8395534e-01   6.6811912e-01
  -5.8258920e-01   6.6902677e-01
  -5.8122392e-01   6.6993384e-01
  -5.7985950e-01   6.7084034e-01
  -5.7849594e-01   6.7174627e-01
  -5.7713324e-01   6.7265163e-01
  -5.7577138e-01   6.7355642e-01
  -5.7441039e-01   6.7446065e-01
  -5.7305024e-01   6.7536431e-01
  -5.7169095e-01   6.7626741e-01
  -5.7033250e-01   6.7716994e-01
  -5.6897491e-01   6.7807191e-01
  -5.6761816e-01   6.7897331e-01
  -5.6626226e-01   6.7987415e-01
  -5.6490721e-01   6.8077443e-01
  -5.6355300e-01   6.8167414e-01
  -5.6219964e-01   6.8257330e-01
  -5.6084712e-01   6.8347189e-01
  -5.5949544e-01   6.8436993e-01
  -5.5814460e-01   6.8526741e-01
  -5.5679460e-01   6.8616433e-01
  -5.5544544e-01   6.8706069e-01
  -5.5409712e-01   6.8795649e-01
  -5.5274963e-01   6.8885174e-01
  -5.5140298e-01   6.8974644e-01
  -5.5005717e-01   6.9064058e-01
  -5.4871219e-01   6.9153416e-01
  -5.4736804e-01   6.9242720e-01
  -5.4602472e-01   6.9331968e-01
  -5.4468223e-01   6.9421161e-01
  -5.4334058e-01   6.9510299e-01
  -5.4199975e-01   6.9599381e-01
  -5.4065975e-01   6.9688409e-01
  -5.3932057e-01   6.9777382e-01
  -5.3798222e-01   6.9866300e-01
  -5.3664470e-01   6.9955163e-01
  -5.3530799e-01   7.0043972e-01
  -5.3397212e-01   7.0132726e-01
  -5.3263706e-01   7.0221425e-01
  -5.3130282e-01   7.0310070e-01
  -5.2996940e-01   7.0398660e-01
  -5.2863680e-01   7.0487196e-01
  -5.2730502e-01   7.0575678e-01
  -5.2597405e-01   7.0664106e-01
  -5.2464390e-01   7.0752479e-01
  -5.2331456e-01   7.0840798e-01
  -5.2198604e-01   7.0929064e-01
  -5.2065832e-01   7.1017275e-01
  -5.1933142e-01   7.1105432e-01
  -5.1800533e-01   7.1193536e-01
  -5.1668005e-01   7.1281585e-01
  -5.1535558e-01   7.1369581e-01
  -5.1403192e-01   7.1457524e-01
  -5.1270906e-01   7.1545413e-01
  -5.1138700e-01   7.1633248e-01
  -5.1006576e-01   7.1721030e-01
  -5.0874531e-01   7.1808758e-01
  -5.0742567e-01   7.1896434e-01
  -5.0610683e-01   7.1984056e-01
  -5.0478878e-01   7.2071624e-01
  -5.0347154e-01   7.2159140e-01
  -5.0215510e-01   7.2246602e-01
  -5.0083946e-01   7.2334012e-01
  -4.9952461e-01   7.2421369e-01
  -4.9821055e-01   7.2508672e-01
  -4.9689730e-01   7.2595923e-01
  -4.9558483e-01   7.2683122e-01
  -4.9427316e-01   7.2770267e-01
  -4.9296228e-01   7.2857360e-01
  -4.9165219e-01   7.2944401e-01
  -4.9034289e-01   7.3031389e-01
  -4.8903438e-01   7.3118324e-01
  -4.8772666e-01   7.3205207e-01
  -4.8641972e-01   7.3292038e-01
  -4.8511358e-01   7.3378817e-01
  -4.8380821e-01   7.3465543e-01
  -4.8250363e-01   7.3552218e-01
  -4.8119984e-01   7.3638840e-01
  -4.7989682e-01   7.3725410e-01
  -4.7859459e-01   7.3811929e-01
  -4.7729314e-01   7.3898395e-01
  -4.7599247e-01   7.3984810e-01
  -4.7469257e-01   7.4071173e-01
  -4.7339346e-01   7.4157485e-01
  -4.7209512e-01   7.4243745e-01
  -4.7079755e-01   7.4329953e-01
  -4.6950076e-01   7.4416110e-01
  -4.6820475e-01   7.4502215e-01
  -4.6690951e-01   7.4588269e-01
  -4.6561504e-01   7.4674272e-01
  -4.6432134e-01   7.4760223e-01
  -4.6302841e-01   7.4846123e-01
  -4.6173625e-01   7.4931972e-01
  -4.6044486e-01   7.5017771e-01
  -4.5915424e-01   7.5103518e-01
  -4.5786439e-01   7.5189214e-01
  -4.5657530e-01   7.5274859e-01
  -4.5528697e-01   7.5360454e-01
  -4.5399941e-01   7.5445997e-01
  -4.5271261e-01   7.5531490e-01
  -4.5142657e-01   7.5616933e-01
  -4.5014130e-01   7.5702325e-01
  -4.4885678e-01   7.5787666e-01
  -4.4757303e-01   7.5872957e-01
  -4.4629003e-01   7.5958197e-01
  -4.4500779e-01   7.6043387e-01
  -4.4372631e-01   7.6128527e-01
  -4.4244558e-01   7.6213617e-01
  -4.4116561e-01   7.6298656e-01
  -4.3988639e-01   7.6383646e-01
  -4.3860793e-01   7.6468585e-01
  -4.3733021e-01   7.6553475e-01
  -4.3605325e-01   7.6638314e-01
  -4.3477704e-01   7.6723104e-01
  -4.3350158e-01   7.6807844e-01
  -4.3222687e-01   7.6892534e-01
  -4.3095290e-01   7.6977174e-01
  -4.2967969e-01   7.7061765e-01
  -4.2840722e-01   7.7146306e-01
  -4.2713549e-01   7.7230797e-01
  -4.2586451e-01   7.7315240e-01
  -4.2459427e-01   7.7399633e-01
  -4.2332477e-01   7.7483976e-01
  -4.2205602e-01   7.7568270e-01
  -4.2078801e-01   7.7652515e-01
  -4.1952073e-01   7.7736711e-01
  -4.1825420e-01   7.7820858e-01
  -4.1698840e-01   7.7904955e-01
  -4.1572335e-01   7.7989004e-01
  -4.1445902e-01   7.8073004e-01
  -4.1319544e-01   7.8156954e-01
  -4.1193259e-01   7.8240856e-01
  -4.1067047e-01   7.8324710e-01
  -4.0940909e-01   7.8408514e-01
  -4.0814843e-01   7.8492270e-01
  -4.0688851e-01   7.8575977e-01
  -4.0562932e-01   7.8659636e-01
  -4.0437086e-01   7.8743246e-01
  -4.0311313e-01   7.8826808e-01
  -4.0185613e-01   7.8910322e-01
  -4.0059986e-01   7.8993787e-01
  -3.9934431e-01   7.9077204e-01
  -3.9808948e-01   7.9160572e-01
  -3.9683538e-01   7.9243893e-01
  -3.9558201e-01   7.9327165e-01
  -3.9432936e-01   7.9410390e-01
  -3.9307743e-01   7.9493566e-01
  -3.9182622e-01   7.9576695e-01
  -3.9057573e-01   7.9659775e-01
  -3.8932596e-01   7.9742808e-01
  -3.8807691e-01   7.9825793e-01
  -3.8682858e-01   7.9908731e-01
  -3.8558097e-01   7.9991620e-01
  -3.8433407e-01   8.0074462e-01
  -3.8308789e-01   8.0157257e-01
  -3.8184242e-01   8.0240004e-01
  -3.8059766e-01   8.0322704e-01
  -3.7935362e-01   8.0405356e-01
  -3.7811030e-01   8.0487961e-01
  -3.7686768e-01   8.0570518e-01
  -3.7562577e-01   8.0653029e-01
  -3.7438458e-01   8.0735492e-01
  -3.7314409e-01   8.0817908e-01
  -3.7190431e-01   8.0900277e-01
  -3.7066524e-01   8.0982600e-01
  -3.6942688e-01   8.1064875e-01
  -3.6818922e-01   8.1147103e-01
  -3.6695226e-01   8.1229284e-01
  -3.6571601e-01   8.1311419e-01
  -3.6448047e-01   8.1393507e-01
  -3.6324562e-01   8.1475548e-01
  -3.6201148e-01   8.1557543e-01
  -3.6077804e-01   8.1639491e-01
  -3.5954530e-01   8.1721392e-01
  -3.5831326e-01   8.1803247e-01
  -3.5708192e-01   8.1885056e-01
  -3.5585127e-01   8.1966818e-01
  -3.5462133e-01   8.2048534e-01
  -3.5339207e-01   8.2130204e-01
  -3.5216352e-01   8.2211827e-01
  -3.5093566e-01   8.2293405e-01
  -3.4970849e-01   8.2374936e-01
  -3.4848202e-01   8.2456421e-01
  -3.4725623e-01   8.2537860e-01
  -3.4603114e-01   8.2619254e-01
  -3.4480674e-01   8.2700601e-01
  -3.4358303e-01   8.2781902e-01
  -3.4236001e-01   8.2863158e-01
  -3.4113768e-01   8.2944368e-01
  -3.3991604e-01   8.3025532e-01
  -3.3869508e-01   8.3106651e-01
  -3.3747481e-01   8.3187724e-01
  -3.3625522e-01   8.3268752e-01
  -3.3503632e-01   8.3349734e-01
  -3.3381811e-01   8.3430670e-01
  -3.3260057e-01   8.3511562e-01
  -3.3138372e-01   8.3592407e-01
  -3.3016755e-01   8.3673208e-01
  -3.2895206e-01   8.3753963e-01
  -3.2773725e-01   8.3834674e-01
  -3.2652312e-01   8.3915339e-01
  -3.2530967e-01   8.3995959e-01
  -3.2409689e-01   8.4076534e-01
  -3.2288479e-01   8.4157064e-01
  -3.2167337e-01   8.4237549e-01
  -3.2046263e-01   8.4317989e-01
  -3.1925256e-01   8.4398384e-01
  -3.1804316e-01   8.4478735e-01
  -3.1683444e-01   8.4559041e-01
  -3.1562638e-01   8.4639302e-01
  -3.1441900e-01   8.4719519e-01
  -3.1321230e-01   8.4799691e-01
  -3.1200626e-01   8.4879818e-01
  -3.1080089e-01   8.4959901e-01
  -3.0959619e-01   8.5039940e-01
  -3.0839216e-01   8.5119934e-01
  -3.0718879e-01   8.5199884e-01
  -3.0598609e-01   8.5279789e-01
  -3.0478406e-01   8.5359651e-01
  -3.0358269e-01   8.5439468e-01
  -3.0238199e-01   8.5519241e-01
  -3.0118195e-01   8.5598970e-01
  -2.9998257e-01   8.5678655e-01
  -2.9878385e-01   8.5758296e-01
  -2.9758580e-01   8.5837893e-01
  -2.9638841e-01   8.5917446e-01
  -2.9519167e-01   8.5996955e-01
  -2.9399560e-01   8.6076420e-01
  -2.9280018e-01   8.6155842e-01
  -2.9160543e-01   8.6235220e-01
  -2.9041133e-01   8.6314554e-01
  -2.8921788e-01   8.6393845e-01
  -2.8802509e-01   8.6473092e-01
  -2.8683296e-01   8.6552296e-01
  -2.8564148e-01   8.6631456e-01
  -2.8445065e-01   8.6710573e-01
  -2.8326048e-01   8.6789646e-01
  -2.8207096e-01   8.6868677e-01
  -2.8088208e-01   8.6947663e-01
  -2.7969386e-01   8.7026607e-01
  -2.7850629e-01   8.7105508e-01
  -2.7731937e-01   8.7184365e-01
  -2.7613310e-01   8.7263179e-01
  -2.7494747e-01   8.7341950e-01
  -2.7376250e-01   8.7420679e-01
  -2.7257816e-01   8.7499364e-01
  -2.7139448e-01   8.7578006e-01
  -2.7021144e-01   8.7656606e-01
  -2.6902904e-01   8.7735163e-01
  -2.6784729e-01   8.7813677e-01
  -2.6666618e-01   8.7892148e-01
  -2.6548571e-01   8.7970577e-01
  -2.6430588e-01   8.8048963e-01
  -2.6312669e-01   8.8127306e-01
  -2.6194815e-01   8.8205607e-01
  -2.6077024e-01   8.8283866e-01
  -2.5959297e-01   8.8362082e-01
  -2.5841634e-01   8.8440255e-01
  -2.5724034e-01   8.8518387e-01
  -2.5606499e-01   8.8596476e-01
  -2.5489027e-01   8.8674522e-01
  -2.5371618e-01   8.8752527e-01
  -2.5254273e-01   8.8830490e-01
  -2.5136991e-01   8.8908410e-01
  -2.5019772e-01   8.8986288e-01
  -2.4902617e-01   8.9064124e-01
  -2.4785525e-01   8.9141919e-01
  -2.4668496e-01   8.9219671e-01
  -2.4551530e-01   8.9297382e-01
  -2.4434627e-01   8.9375050e-01
  -2.4317787e-01   8.9452677e-01
  -2.4201010e-01   8.9530262e-01
  -2.4084296e-01   8.9607806e-01
  -2.3967644e-01   8.9685307e-01
  -2.3851055e-01   8.9762767e-01
  -2.3734528e-01   8.9840186e-01
  -2.3618064e-01   8.9917563e-01
  -2.3501662e-01   8.9994899e-01
  -2.3385323e-01   9.0072193e-01
  -2.3269046e-01   9.0149446e-01
  -2.3152831e-01   9.0226657e-01
  -2.3036679e-01   9.0303827e-01
  -2.2920588e-01   9.0380956e-01
  -2.2804560e-01   9.0458043e-01
  -2.2688593e-01   9.0535090e-01
  -2.2572689e-01   9.0612095e-01
  -2.2456846e-01   9.0689060e-01
  -2.2341065e-01   9.0765983e-01
  -2.2225346e-01   9.0842865e-01
  -2.2109688e-01   9.0919706e-01
  -2.1994092e-01   9.0996507e-01
  -2.1878558e-01   9.1073266e-01
  -2.1763084e-01   9.1149985e-01
  -2.1647673e-01   9.1226663e-01
  -2.1532322e-01   9.1303300e-01
  -2.1417033e-01   9.1379896e-01
  -2.1301805e-01   9.1456452e-01
  -2.1186638e-01   9.1532968e-01
  -2.1071532e-01   9.1609442e-01
  -2.0956487e-01   9.1685876e-01
  -2.0841503e-01   9.1762270e-01
  -2.0726580e-01   9.1838623e-01
  -2.0611718e-01   9.1914936e-01
  -2.0496916e-01   9.1991209e-01
  -2.0382175e-01   9.2067441e-01
  -2.0267495e-01   9.2143633e-01
  -2.0152875e-01   9.2219785e-01
  -2.0038316e-01   9.2295896e-01
  -1.9923817e-01   9.2371968e-01
  -1.9809378e-01   9.2447999e-01
  -1.9695000e-01   9.2523991e-01
  -1.9580682e-01   9.2599942e-01
  -1.9466424e-01   9.2675853e-01
  -1.9352226e-01   9.2751725e-01
  -1.9238088e-01   9.2827556e-01
  -1.9124010e-01   9.2903348e-01
  -1.9009992e-01   9.2979100e-01
  -1.8896034e-01   9.3054812e-01
  -1.8782136e-01   9.3130484e-01
  -1.8668297e-01   9.3206117e-01
  -1.8554518e-01   9.3281710e-01
  -1.8440799e-01   9.3357264e-01
  -1.8327139e-01   9.3432778e-01
  -1.8213538e-01   9.3508252e-01
  -1.8099997e-01   9.3583687e-01
  -1.7986515e-01   9.3659083e-01
  -1.7873093e-01   9.3734439e-01
  -1.7759730e-01   9.3809756e-01
  -1.7646426e-01   9.3885034e-01
  -1.7533181e-01   9.3960272e-01
  -1.7419995e-01   9.4035471e-01
  -1.7306868e-01   9.4110631e-01
  -1.7193800e-01   9.4185752e-01
  -1.7080790e-01   9.4260834e-01
  -1.6967840e-01   9.4335876e-01
  -1.6854948e-01   9.4410880e-01
  -1.6742115e-01   9.4485845e-01
  -1.6629341e-01   9.4560770e-01
  -1.6516625e-01   9.4635657e-01
  -1.6403967e-01   9.4710505e-01
  -1.6291368e-01   9.4785314e-01
  -1.6178828e-01   9.4860085e-01
  -1.6066345e-01   9.4934816e-01
  -1.5953921e-01   9.5009509e-01
  -1.5841555e-01   9.5084164e-01
  -1.5729247e-01   9.5158779e-01
  -1.5616997e-01   9.5233357e-01
  -1.5504806e-01   9.5307895e-01
  -1.5392672e-01   9.5382395e-01
  -1.5280596e-01   9.5456857e-01
  -1.5168578e-01   9.5531280e-01
  -1.5056617e-01   9.5605665e-01
  -1.4944714e-01   9.5680012e-01
  -1.4832869e-01   9.5754320e-01
  -1.4721082e-01   9.5828590e-01
  -1.4609352e-01   9.5902822e-01
  -1.4497679e-01   9.5977016e-01
  -1.4386064e-01   9.6051171e-01
  -1.4274506e-01   9.6125288e-01
  -1.4163006e-01   9.6199368e-01
  -1.4051563e-01   9.6273409e-01
  -1.3940176e-01   9.6347412e-01
  -1.3828847e-01   9.6421378e-01
  -1.3717575e-01   9.6495305e-01
  -1.3606360e-01   9.6569195e-01
  -1.3495202e-01   9.6643047e-01
  -1.3384101e-01   9.6716861e-01
  -1.3273057e-01   9.6790637e-01
  -1.3162069e-01   9.6864376e-01
  -1.3051138e-01   9.6938076e-01
  -1.2940264e-01   9.7011740e-01
  -1.2829446e-01   9.7085365e-01
  -1.2718685e-01   9.7158954e-01
  -1.2607981e-01   9.7232504e-01
  -1.2497332e-01   9.7306017e-01
  -1.2386740e-01   9.7379493e-01
  -1.2276205e-01   9.7452931e-01
  -1.2165725e-01   9.7526332e-01
  -1.2055302e-01   9.7599696e-01
  -1.1944935e-01   9.7673022e-01
  -1.1834624e-01   9.7746311e-01
  -1.1724369e-01   9.7819563e-01
  -1.1614170e-01   9.7892778e-01
  -1.1504027e-01   9.7965955e-01
  -1.1393940e-01   9.8039096e-01
  -1.1283908e-01   9.8112199e-01
  -1.1173932e-01   9.8185265e-01
  -1.1064012e-01   9.8258295e-01
  -1.0954147e-01   9.8331287e-01
  -1.0844339e-01   9.8404243e-01
  -1.0734585e-01   9.8477161e-01
  -1.0624887e-01   9.8550043e-01
  -1.0515244e-01   9.8622888e-01
  -1.0405657e-01   9.8695696e-01
  -1.0296125e-01   9.8768468e-01
  -1.0186648e-01   9.8841203e-01
  -1.0077227e-01   9.8913901e-01
  -9.9678601e-02   9.8986562e-01
  -9.8585486e-02   9.9059187e-01
  -9.7492921e-02   9.9131776e-01
  -9.6400906e-02   9.9204328e-01
  -9.5309439e-02   9.9276843e-01
  -9.4218521e-02   9.9349322e-01
  -9.3128151e-02   9.9421765e-01
  -9.2038328e-02   9.9494171e-01
  -9.0949051e-02   9.9566541e-01
  -8.9860321e-02   9.9638875e-01
  -8.8772137e-02   9.9711172e-01
  -8.7684497e-02   9.9783433e-01
  -8.6597402e-02   9.9855658e-01
  -8.5510851e-02   9.9927847e-01
  -8.4424843e-02   1.0000000e+00


==> wsfbl.dat <==
  -1.0897000e+00   0.0000000e+00
  -1.0881949e+00   1.0000000e-03
  -1.0866897e+00   2.0000000e-03
  -1.0851846e+00   3.0000000e-03
  -1.0836794e+00   4.0000000e-03
  -1.0821743e+00   5.0000000e-03
  -1.0806691e+00   6.0000000e-03
  -1.0791640e+00   7.0000000e-03
  -1.0776588e+00   8.0000000e-03
  -1.0761537e+00   9.0000000e-03
  -1.0746485e+00   1.0000000e-02
  -1.0731434e+00   1.1000000e-02
  -1.0716382e+00   1.2000000e-02
  -1.0701331e+00   1.3000000e-02
  -1.0686279e+00   1.4000000e-02
  -1.0671228e+00   1.5000000e-02
  -1.0656176e+00   1.6000000e-02
  -1.0641125e+00   1.7000000e-02
  -1.0626073e+00   1.8000000e-02
  -1.0611022e+00   1.9000000e-02
  -1.0595970e+00   2.0000000e-02
  -1.0580919e+00   2.1000000e-02
  -1.0565867e+00   2.2000000e-02
  -1.0550816e+00   2.3000000e-02
  -1.0535764e+00   2.4000000e-02
  -1.0520713e+00   2.5000000e-02
  -1.0505661e+00   2.6000000e-02
  -1.0490610e+00   2.7000000e-02
  -1.0475558e+00   2.8000000e-02
  -1.0460507e+00   2.9000000e-02
  -1.0445455e+00   3.0000000e-02
  -1.0430404e+00   3.1000000e-02
  -1.0415352e+00   3.2000000e-02
  -1.0400301e+00   3.3000000e-02
  -1.0385249e+00   3.4000000e-02
  -1.0370198e+00   3.5000000e-02
  -1.0355146e+00   3.6000000e-02
  -1.0340095e+00   3.7000000e-02
  -1.0325043e+00   3.8000000e-02
  -1.0309992e+00   3.9000000e-02
  -1.0294940e+00   4.0000000e-02
  -1.0279889e+00   4.1000000e-02
  -1.0264837e+00   4.2000000e-02
  -1.0249786e+00   4.3000000e-02
  -1.0234734e+00   4.4000000e-02
  -1.0219683e+00   4.5000000e-02
  -1.0204631e+00   4.6000000e-02
  -1.0189580e+00   4.7000000e-02
  -1.0174528e+00   4.8000000e-02
  -1.0159477e+00   4.9000000e-02
  -1.0144425e+00   5.0000000e-02
  -1.0129374e+00   5.1000000e-02
  -1.0114322e+00   5.2000000e-02
  -1.0099271e+00   5.3000000e-02
  -1.0084219e+00   5.4000000e-02
  -1.0069168e+00   5.5000000e-02
  -1.0054116e+00   5.6000000e-02
  -1.0039065e+00   5.7000000e-02
  -1.0024013e+00   5.8000000e-02
  -1.0008962e+00   5.9000000e-02
  -9.9939100e-01   6.0000000e-02
  -9.9788585e-01   6.1000000e-02
  -9.9638070e-01   6.2000000e-02
  -9.9487555e-01   6.3000000e-02
  -9.9337040e-01   6.4000000e-02
  -9.9186525e-01   6.5000000e-02
  -9.9036010e-01   6.6000000e-02
  -9.8885495e-01   6.7000000e-02
  -9.8734980e-01   6.8000000e-02
  -9.8584465e-01   6.9000000e-02
  -9.8433950e-01   7.0000000e-02
  -9.8283435e-01   7.1000000e-02
  -9.8132920e-01   7.2000000e-02
  -9.7982405e-01   7.3000000e-02
  -9.7831890e-01   7.4000000e-02
  -9.7681375e-01   7.5000000e-02
  -9.7530860e-01   7.6000000e-02
  -9.7380345e-01   7.7000000e-02
  -9.7229830e-01   7.8000000e-02
  -9.7079315e-01   7.9000000e-02
  -9.6928800e-01   8.0000000e-02
  -9.6778285e-01   8.1000000e-02
  -9.6627770e-01   8.2000000e-02
  -9.6477255e-01   8.3000000e-02
  -9.6326740e-01   8.4000000e-02
  -9.6176225e-01   8.5000000e-02
  -9.6025710e-01   8.6000000e-02
  -9.5875195e-01   8.7000000e-02
  -9.5724680e-01   8.8000000e-02
  -9.5574165e-01   8.9000000e-02
  -9.5423650e-01   9.0000000e-02
  -9.5273135e-01   9.1000000e-02
  -9.5122620e-01   9.2000000e-02
  -9.4972105e-01   9.3000000e-02
  -9.4821590e-01   9.4000000e-02
  -9.4671075e-01   9.5000000e-02
  -9.4520560e-01   9.6000000e-02
  -9.4370045e-01   9.7000000e-02
  -9.4219530e-01   9.8000000e-02
  -9.4069015e-01   9.9000000e-02
  -9.3918500e-01   1.0000000e-01
  -9.3767985e-01   1.0100000e-01
  -9.3617470e-01   1.0200000e-01
  -9.3466955e-01   1.0300000e-01
  -9.3316440e-01   1.0400000e-01
  -9.3165925e-01   1.0500000e-01
  -9.3015410e-01   1.0600000e-01
  -9.2864895e-01   1.0700000e-01
  -9.2714380e-01   1.0800000e-01
  -9.2563865e-01   1.0900000e-01
  -9.2413350e-01   1.1000000e-01
  -9.2262835e-01   1.1100000e-01
  -9.2112320e-01   1.1200000e-01
  -9.1961805e-01   1.1300000e-01
  -9.1811290e-01   1.1400000e-01
  -9.1660775e-01   1.1500000e-01
  -9.1510260e-01   1.1600000e-01
  -9.1359745e-01   1.1700000e-01
  -9.1209230e-01   1.1800000e-01
  -9.1058715e-01   1.1900000e-01
  -9.0908200e-01   1.2000000e-01
  -9.0757685e-01   1.2100000e-01
  -9.0607170e-01   1.2200000e-01
  -9.0456655e-01   1.2300000e-01
  -9.0306140e-01   1.2400000e-01
  -9.0155625e-01   1.2500000e-01
  -9.0005110e-01   1.2600000e-01
  -8.9854595e-01   1.2700000e-01
  -8.9704080e-01   1.2800000e-01
  -8.9553565e-01   1.2900000e-01
  -8.9403050e-01   1.3000000e-01
  -8.9252535e-01   1.3100000e-01
  -8.9102020e-01   1.3200000e-01
  -8.8951505e-01   1.3300000e-01
  -8.8800990e-01   1.3400000e-01
  -8.8650475e-01   1.3500000e-01
  -8.8499960e-01   1.3600000e-01
  -8.8349445e-01   1.3700000e-01
  -8.8198930e-01   1.3800000e-01
  -8.8048415e-01   1.3900000e-01
  -8.7897900e-01   1.4000000e-01
  -8.7747385e-01   1.4100000e-01
  -8.7596870e-01   1.4200000e-01
  -8.7446355e-01   1.4300000e-01
  -8.7295840e-01   1.4400000e-01
  -8.7145325e-01   1.4500000e-01
  -8.6994810e-01   1.4600000e-01
  -8.6844295e-01   1.4700000e-01
  -8.6693780e-01   1.4800000e-01
  -8.6543265e-01   1.4900000e-01
  -8.6392750e-01   1.5000000e-01
  -8.6242235e-01   1.5100000e-01
  -8.6091720e-01   1.5200000e-01
  -8.5941205e-01   1.5300000e-01
  -8.5790690e-01   1.5400000e-01
  -8.5640175e-01   1.5500000e-01
  -8.5489660e-01   1.5600000e-01
  -8.5339145e-01   1.5700000e-01
  -8.5188630e-01   1.5800000e-01
  -8.5038115e-01   1.5900000e-01
  -8.4887600e-01   1.6000000e-01
  -8.4737085e-01   1.6100000e-01
  -8.4586570e-01   1.6200000e-01
  -8.4436055e-01   1.6300000e-01
  -8.4285540e-01   1.6400000e-01
  -8.4135025e-01   1.6500000e-01
  -8.3984510e-01   1.6600000e-01
  -8.3833995e-01   1.6700000e-01
  -8.3683480e-01   1.6800000e-01
  -8.3532965e-01   1.6900000e-01
  -8.3382450e-01   1.7000000e-01
  -8.3231935e-01   1.7100000e-01
  -8.3081420e-01   1.7200000e-01
  -8.2930905e-01   1.7300000e-01
  -8.2780390e-01   1.7400000e-01
  -8.2629875e-01   1.7500000e-01
  -8.2479360e-01   1.7600000e-01
  -8.2328845e-01   1.7700000e-01
  -8.2178330e-01   1.7800000e-01
  -8.2027815e-01   1.7900000e-01
  -8.1877300e-01   1.8000000e-01
  -8.1726785e-01   1.8100000e-01
  -8.1576270e-01   1.8200000e-01
  -8.1425755e-01   1.8300000e-01
  -8.1275240e-01   1.8400000e-01
  -8.1124725e-01   1.8500000e-01
  -8.0974210e-01   1.8600000e-01
  -8.0823695e-01   1.8700000e-01
  -8.0673180e-01   1.8800000e-01
  -8.0522665e-01   1.8900000e-01
  -8.0372150e-01   1.9000000e-01
  -8.0221635e-01   1.9100000e-01
  -8.0071120e-01   1.9200000e-01
  -7.9920605e-01   1.9300000e-01
  -7.9770090e-01   1.9400000e-01
  -7.9619575e-01   1.9500000e-01
  -7.9469060e-01   1.9600000e-01
  -7.9318545e-01   1.9700000e-01
  -7.9168030e-01   1.9800000e-01
  -7.9017515e-01   1.9900000e-01
  -7.8867000e-01   2.0000000e-01
  -7.8716485e-01   2.0100000e-01
  -7.8565970e-01   2.0200000e-01
  -7.8415455e-01   2.0300000e-01
  -7.8264940e-01   2.0400000e-01
  -7.8114425e-01   2.0500000e-01
  -7.7963910e-01   2.0600000e-01
  -7.7813395e-01   2.0700000e-01
  -7.7662880e-01   2.0800000e-01
  -7.7512365e-01   2.0900000e-01
  -7.7361850e-01   2.1000000e-01
  -7.7211335e-01   2.1100000e-01
  -7.7060820e-01   2.1200000e-01
  -7.6910305e-01   2.1300000e-01
  -7.6759790e-01   2.1400000e-01
  -7.6609275e-01   2.1500000e-01
  -7.6458760e-01   2.1600000e-01
  -7.6308245e-01   2.1700000e-01
  -7.6157730e-01   2.1800000e-01
  -7.6007215e-01   2.1900000e-01
  -7.5856700e-01   2.2000000e-01
  -7.5706185e-01   2.2100000e-01
  -7.5555670e-01   2.2200000e-01
  -7.5405155e-01   2.2300000e-01
  -7.5254640e-01   2.2400000e-01
  -7.5104125e-01   2.2500000e-01
  -7.4953610e-01   2.2600000e-01
  -7.4803095e-01   2.2700000e-01
  -7.4652580e-01   2.2800000e-01
  -7.4502065e-01   2.2900000e-01
  -7.4351550e-01   2.3000000e-01
  -7.4201036e-01   2.3100000e-01
  -7.4050521e-01   2.3200000e-01
  -7.3900006e-01   2.3300000e-01
  -7.3749491e-01   2.3400000e-01
  -7.3598976e-01   2.3500000e-01
  -7.3448461e-01   2.3600000e-01
  -7.3297946e-01   2.3700000e-01
  -7.3147431e-01   2.3800000e-01
  -7.2996916e-01   2.3900000e-01
  -7.2846401e-01   2.4000000e-01
  -7.2695886e-01   2.4100000e-01
  -7.2545371e-01   2.4200000e-01
  -7.2394856e-01   2.4300000e-01
  -7.2244341e-01   2.4400000e-01
  -7.2093826e-01   2.4500000e-01
  -7.1943311e-01   2.4600000e-01
  -7.1792796e-01   2.4700000e-01
  -7.1642281e-01   2.4800000e-01
  -7.1491766e-01   2.4900000e-01
  -7.1341251e-01   2.5000000e-01
  -7.1190736e-01   2.5100000e-01
  -7.1040221e-01   2.5200000e-01
  -7.0889706e-01   2.5300000e-01
  -7.0739191e-01   2.5400000e-01
  -7.0588676e-01   2.5500000e-01
  -7.0438161e-01   2.5600000e-01
  -7.0287646e-01   2.5700000e-01
  -7.0137131e-01   2.5800000e-01
  -6.9986616e-01   2.5900000e-01
  -6.9836101e-01   2.6000000e-01
  -6.9685586e-01   2.6100000e-01
  -6.9535071e-01   2.6200000e-01
  -6.9384556e-01   2.6300000e-01
  -6.9234041e-01   2.6400000e-01
  -6.9083526e-01   2.6500000e-01
  -6.8933011e-01   2.6600000e-01
  -6.8782496e-01   2.6700000e-01
  -6.8631981e-01   2.6800000e-01
  -6.8481466e-01   2.6900000e-01
  -6.8330951e-01   2.7000000e-01
  -6.8180436e-01   2.7100000e-01
  -6.8029921e-01   2.7200000e-01
  -6.7879406e-01   2.7300000e-01
  -6.7728891e-01   2.7400000e-01
  -6.7578376e-01   2.7500000e-01
  -6.7427861e-01   2.7600000e-01
  -6.7277346e-01   2.7700000e-01
  -6.7126831e-01   2.7800000e-01
  -6.6976316e-01   2.7900000e-01
  -6.6825801e-01   2.8000000e-01
  -6.6675286e-01   2.8100000e-01
  -6.6524771e-01   2.8200000e-01
  -6.6374256e-01   2.8300000e-01
  -6.6223741e-01   2.8400000e-01
  -6.6073226e-01   2.8500000e-01
  -6.5922711e-01   2.8600000e-01
  -6.5772196e-01   2.8700000e-01
  -6.5621681e-01   2.8800000e-01
  -6.5471166e-01   2.8900000e-01
  -6.5320651e-01   2.9000000e-01
  -6.5170136e-01   2.9100000e-01
  -6.5019621e-01   2.9200000e-01
  -6.4869106e-01   2.9300000e-01
  -6.4718591e-01   2.9400000e-01
  -6.4568076e-01   2.9500000e-01
  -6.4417561e-01   2.9600000e-01
  -6.4267046e-01   2.9700000e-01
  -6.4116531e-01   2.9800000e-01
  -6.3966016e-01   2.9900000e-01
  -6.3815501e-01   3.0000000e-01
  -6.3664986e-01   3.0100000e-01
  -6.3514471e-01   3.0200000e-01
  -6.3363956e-01   3.0300000e-01
  -6.3213441e-01   3.0400000e-01
  -6.3062926e-01   3.0500000e-01
  -6.2912411e-01   3.0600000e-01
  -6.2761896e-01   3.0700000e-01
  -6.2611381e-01   3.0800000e-01
  -6.2460866e-01   3.0900000e-01
  -6.2310351e-01   3.1000000e-01
  -6.2159836e-01   3.1100000e-01
  -6.2009321e-01   3.1200000e-01
  -6.1858806e-01   3.1300000e-01
  -6.1708291e-01   3.1400000e-01
  -6.1557776e-01   3.1500000e-01
  -6.1407261e-01   3.1600000e-01
  -6.1256746e-01   3.1700000e-01
  -6.1106231e-01   3.1800000e-01
  -6.0955716e-01   3.1900000e-01
  -6.0805201e-01   3.2000000e-01
  -6.0654686e-01   3.2100000e-01
  -6.0504171e-01   3.2200000e-01
  -6.0353656e-01   3.2300000e-01
  -6.0203141e-01   3.2400000e-01
  -6.0052626e-01   3.2500000e-01
  -5.9902111e-01   3.2600000e-01
  -5.9751596e-01   3.2700000e-01
  -5.9601081e-01   3.2800000e-01
  -5.9450566e-01   3.2900000e-01
  -5.9300051e-01   3.3000000e-01
  -5.9149536e-01   3.3100000e-01
  -5.8999021e-01   3.3200000e-01
  -5.8848506e-01   3.3300000e-01
  -5.8697991e-01   3.3400000e-01
  -5.8547476e-01   3.3500000e-01
  -5.8396961e-01   3.3600000e-01
  -5.8246446e-01   3.3700000e-01
  -5.8095931e-01   3.3800000e-01
  -5.7945416e-01   3.3900000e-01
  -5.7794901e-01   3.4000000e-01
  -5.7644386e-01   3.4100000e-01
  -5.7493871e-01   3.4200000e-01
  -5.7343356e-01   3.4300000e-01
  -5.7192841e-01   3.4400000e-01
  -5.7042326e-01   3.4500000e-01
  -5.6891811e-01   3.4600000e-01
  -5.6741296e-01   3.4700000e-01
  -5.6590781e-01   3.4800000e-01
  -5.6440266e-01   3.4900000e-01
  -5.6289751e-01   3.5000000e-01
  -5.6139236e-01   3.5100000e-01
  -5.5988721e-01   3.5200000e-01
  -5.5838206e-01   3.5300000e-01
  -5.5687691e-01   3.5400000e-01
  -5.5537176e-01   3.5500000e-01
  -5.5386661e-01   3.5600000e-01
  -5.5236146e-01   3.5700000e-01
  -5.5085631e-01   3.5800000e-01
  -5.4935116e-01   3.5900000e-01
  -5.4784601e-01   3.6000000e-01
  -5.4634086e-01   3.6100000e-01
  -5.4483571e-01   3.6200000e-01
  -5.4333056e-01   3.6300000e-01
  -5.4182541e-01   3.6400000e-01
  -5.4032026e-01   3.6500000e-01
  -5.3881511e-01   3.6600000e-01
  -5.3730996e-01   3.6700000e-01
  -5.3580481e-01   3.6800000e-01
  -5.3429966e-01   3.6900000e-01
  -5.3279451e-01   3.7000000e-01
  -5.3128936e-01   3.7100000e-01
  -5.2978421e-01   3.7200000e-01
  -5.2827906e-01   3.7300000e-01
  -5.2677391e-01   3.7400000e-01
  -5.2526876e-01   3.7500000e-01
  -5.2376361e-01   3.7600000e-01
  -5.2225846e-01   3.7700000e-01
  -5.2075331e-01   3.7800000e-01
  -5.1924816e-01   3.7900000e-01
  -5.1774301e-01   3.8000000e-01
  -5.1623786e-01   3.8100000e-01
  -5.1473271e-01   3.8200000e-01
  -5.1322756e-01   3.8300000e-01
  -5.1172241e-01   3.8400000e-01
  -5.1021726e-01   3.8500000e-01
  -5.0871211e-01   3.8600000e-01
  -5.0720696e-01   3.8700000e-01
  -5.0570181e-01   3.8800000e-01
  -5.0419666e-01   3.8900000e-01
  -5.0269151e-01   3.9000000e-01
  -5.0118636e-01   3.9100000e-01
  -4.9968121e-01   3.9200000e-01
  -4.9817606e-01   3.9300000e-01
  -4.9667091e-01   3.9400000e-01
  -4.9516576e-01   3.9500000e-01
  -4.9366061e-01   3.9600000e-01
  -4.9215546e-01   3.9700000e-01
  -4.9065031e-01   3.9800000e-01
  -4.8914516e-01   3.9900000e-01
  -4.8764001e-01   4.0000000e-01
  -4.8613486e-01   4.0100000e-01
  -4.8462971e-01   4.0200000e-01
  -4.8312456e-01   4.0300000e-01
  -4.8161941e-01   4.0400000e-01
  -4.8011426e-01   4.0500000e-01
  -4.7860911e-01   4.0600000e-01
  -4.7710396e-01   4.0700000e-01
  -4.7559881e-01   4.0800000e-01
  -4.7409366e-01   4.0900000e-01
  -4.7258851e-01   4.1000000e-01
  -4.7108336e-01   4.1100000e-01
  -4.6957821e-01   4.1200000e-01
  -4.6807306e-01   4.1300000e-01
  -4.6656791e-01   4.1400000e-01
  -4.6506276e-01   4.1500000e-01
  -4.6355761e-01   4.1600000e-01
  -4.6205246e-01   4.1700000e-01
  -4.6054731e-01   4.1800000e-01
  -4.5904216e-01   4.1900000e-01
  -4.5753701e-01   4.2000000e-01
  -4.5603186e-01   4.2100000e-01
  -4.5452671e-01   4.2200000e-01
  -4.5302156e-01   4.2300000e-01
  -4.5151641e-01   4.2400000e-01
  -4.5001126e-01   4.2500000e-01
  -4.4850611e-01   4.2600000e-01
  -4.4700096e-01   4.2700000e-01
  -4.4549581e-01   4.2800000e-01
  -4.4399066e-01   4.2900000e-01
  -4.4248551e-01   4.3000000e-01
  -4.4098036e-01   4.3100000e-01
  -4.3947521e-01   4.3200000e-01
  -4.3797006e-01   4.3300000e-01
  -4.3646491e-01   4.3400000e-01
  -4.3495976e-01   4.3500000e-01
  -4.3345461e-01   4.3600000e-01
  -4.3194946e-01   4.3700000e-01
  -4.3044431e-01   4.3800000e-01
  -4.2893916e-01   4.3900000e-01
  -4.2743401e-01   4.4000000e-01
  -4.2592886e-01   4.4100000e-01
  -4.2442371e-01   4.4200000e-01
  -4.2291856e-01   4.4300000e-01
  -4.2141341e-01   4.4400000e-01
  -4.1990826e-01   4.4500000e-01
  -4.1840311e-01   4.4600000e-01
  -4.1689796e-01   4.4700000e-01
  -4.1539281e-01   4.4800000e-01
  -4.1388766e-01   4.4900000e-01
  -4.1238251e-01   4.5000000e-01
  -4.1087736e-01   4.5100000e-01
  -4.0937221e-01   4.5200000e-01
  -4.0786706e-01   4.5300000e-01
  -4.0636191e-01   4.5400000e-01
  -4.0485676e-01   4.5500000e-01
  -4.0335161e-01   4.5600000e-01
  -4.0184646e-01   4.5700000e-01
  -4.0034131e-01   4.5800000e-01
  -3.9883616e-01   4.5900000e-01
  -3.9733101e-01   4.6000000e-01
  -3.9582586e-01   4.6100000e-01
  -3.9432071e-01   4.6200000e-01
  -3.9281556e-01   4.6300000e-01
  -3.9131041e-01   4.6400000e-01
  -3.8980526e-01   4.6500000e-01
  -3.8830011e-01   4.6600000e-01
  -3.8679496e-01   4.6700000e-01
  -3.8528981e-01   4.6800000e-01
  -3.8378466e-01   4.6900000e-01
  -3.8227951e-01   4.7000000e-01
  -3.8077436e-01   4.7100000e-01
  -3.7926921e-01   4.7200000e-01
  -3.7776406e-01   4.7300000e-01
  -3.7625891e-01   4.7400000e-01
  -3.7475376e-01   4.7500000e-01
  -3.7324861e-01   4.7600000e-01
  -3.7174346e-01   4.7700000e-01
  -3.7023831e-01   4.7800000e-01
  -3.6873316e-01   4.7900000e-01
  -3.6722801e-01   4.8000000e-01
  -3.6572286e-01   4.8100000e-01
  -3.6421771e-01   4.8200000e-01
  -3.6271256e-01   4.8300000e-01
  -3.6120741e-01   4.8400000e-01
  -3.5970226e-01   4.8500000e-01
  -3.5819711e-01   4.8600000e-01
  -3.5669196e-01   4.8700000e-01
  -3.5518681e-01   4.8800000e-01
  -3.5368166e-01   4.8900000e-01
  -3.5217651e-01   4.9000000e-01
  -3.5067136e-01   4.9100000e-01
  -3.4916621e-01   4.9200000e-01
  -3.4766106e-01   4.9300000e-01
  -3.4615591e-01   4.9400000e-01
  -3.4465076e-01   4.9500000e-01
  -3.4314561e-01   4.9600000e-01
  -3.4164046e-01   4.9700000e-01
  -3.4013531e-01   4.9800000e-01
  -3.3863016e-01   4.9900000e-01
  -3.3712501e-01   5.0000000e-01
  -3.3561986e-01   5.0100000e-01
  -3.3411471e-01   5.0200000e-01
  -3.3260956e-01   5.0300000e-01
  -3.3110441e-01   5.0400000e-01
  -3.2959926e-01   5.0500000e-01
  -3.2809411e-01   5.0600000e-01
  -3.2658896e-01   5.0700000e-01
  -3.2508381e-01   5.0800000e-01
  -3.2357866e-01   5.0900000e-01
  -3.2207351e-01   5.1000000e-01
  -3.2056836e-01   5.1100000e-01
  -3.1906321e-01   5.1200000e-01
  -3.1755806e-01   5.1300000e-01
  -3.1605291e-01   5.1400000e-01
  -3.1454776e-01   5.1500000e-01
  -3.1304261e-01   5.1600000e-01
  -3.1153746e-01   5.1700000e-01
  -3.1003231e-01   5.1800000e-01
  -3.0852716e-01   5.1900000e-01
  -3.0702201e-01   5.2000000e-01
  -3.0551686e-01   5.2100000e-01
  -3.0401171e-01   5.2200000e-01
  -3.0250656e-01   5.2300000e-01
  -3.0100141e-01   5.2400000e-01
  -2.9949626e-01   5.2500000e-01
  -2.9799111e-01   5.2600000e-01
  -2.9648596e-01   5.2700000e-01
  -2.9498081e-01   5.2800000e-01
  -2.9347566e-01   5.2900000e-01
  -2.9197051e-01   5.3000000e-01
  -2.9046536e-01   5.3100000e-01
  -2.8896021e-01   5.3200000e-01
  -2.8745506e-01   5.3300000e-01
  -2.8594991e-01   5.3400000e-01
  -2.8444476e-01   5.3500000e-01
  -2.8293961e-01   5.3600000e-01
  -2.8143446e-01   5.3700000e-01
  -2.7992931e-01   5.3800000e-01
  -2.7842416e-01   5.3900000e-01
  -2.7691901e-01   5.4000000e-01
  -2.7541386e-01   5.4100000e-01
  -2.7390871e-01   5.4200000e-01
  -2.7240356e-01   5.4300000e-01
  -2.7089841e-01   5.4400000e-01
  -2.6939326e-01   5.4500000e-01
  -2.6788811e-01   5.4600000e-01
  -2.6638296e-01   5.4700000e-01
  -2.6487781e-01   5.4800000e-01
  -2.6337266e-01   5.4900000e-01
  -2.6186751e-01   5.5000000e-01
  -2.6036236e-01   5.5100000e-01
  -2.5885721e-01   5.5200000e-01
  -2.5735206e-01   5.5300000e-01
  -2.5584691e-01   5.5400000e-01
  -2.5434176e-01   5.5500000e-01
  -2.5283661e-01   5.5600000e-01
  -2.5133146e-01   5.5700000e-01
  -2.4982631e-01   5.5800000e-01
  -2.4832116e-01   5.5900000e-01
  -2.4681601e-01   5.6000000e-01
  -2.4531086e-01   5.6100000e-01
  -2.4380571e-01   5.6200000e-01
  -2.4230056e-01   5.6300000e-01
  -2.4079541e-01   5.6400000e-01
  -2.3929026e-01   5.6500000e-01
  -2.3778511e-01   5.6600000e-01
  -2.3627996e-01   5.6700000e-01
  -2.3477481e-01   5.6800000e-01
  -2.3326966e-01   5.6900000e-01
  -2.3176451e-01   5.7000000e-01
  -2.3025936e-01   5.7100000e-01
  -2.2875421e-01   5.7200000e-01
  -2.2724906e-01   5.7300000e-01
  -2.2574391e-01   5.7400000e-01
  -2.2423876e-01   5.7500000e-01
  -2.2273361e-01   5.7600000e-01
  -2.2122846e-01   5.7700000e-01
  -2.1972331e-01   5.7800000e-01
  -2.1821816e-01   5.7900000e-01
  -2.1671301e-01   5.8000000e-01
  -2.1520786e-01   5.8100000e-01
  -2.1370271e-01   5.8200000e-01
  -2.1219756e-01   5.8300000e-01
  -2.1069241e-01   5.8400000e-01
  -2.0918726e-01   5.8500000e-01
  -2.0768211e-01   5.8600000e-01
  -2.0617696e-01   5.8700000e-01
  -2.0467181e-01   5.8800000e-01
  -2.0316666e-01   5.8900000e-01
  -2.0166151e-01   5.9000000e-01
  -2.0015636e-01   5.9100000e-01
  -1.9865121e-01   5.9200000e-01
  -1.9714606e-01   5.9300000e-01
  -1.9564091e-01   5.9400000e-01
  -1.9413576e-01   5.9500000e-01
  -1.9263061e-01   5.9600000e-01
  -1.9112546e-01   5.9700000e-01
  -1.8962031e-01   5.9800000e-01
  -1.8811516e-01   5.9900000e-01
  -1.8661001e-01   6.0000000e-01

